reSolve - A Transverse Momentum Resummation Tool

In this note, we introduce the new tool reSolve, a Monte Carlo differential cross-section and parton-level event generator whose main purpose is to add transverse momentum resummation to a general class of inclusive processes at hadron colliders, namely all those which do not involve hadrons or jets in the measured final state. This documentation refers to the first main version release, which will form the basis for continued developments, consequently it only implements the key features of those we plan to ultimately include. This article acts as a manual for the program; describing in detail its use, structure, validation and results; whilst also highlighting key aspects of the resummation formalism applied. It details the two classes of processes so far included; these are diphoton production and Drell-Yan production. A main concept behind the development of the tool is that it is a hands-on white box for the user: significant effort has been made to give the program a modular structure, making the various parts which comprise it independent of each other as much as possible and ensuring they are transparently documented, customizable and, in principle, replaceable with something that may better serve the users needs. reSolve is a new C++ program, based on an evolution of the private Fortran code 2gres, previously used for the calculations in refs. [1] and [2]; it is also influenced by the DYRes Fortran code of refs. [3] and [4]. This initial version calculates the low transverse momentum contribution to the fully differential cross-section for two main categories of processes; the inclusive production of two photons, and inclusive Drell-Yan production. In all cases resummation up to Next-to-Next-to-Leading Logarithm (NNLL) is included. We aim to extend the program to several more processes in the near future. The program is publicly available on Github.

==> Figure data/Figure 18/2gres_NNLO_test1_histo_0_qT.dat <==
0 0 0 0
2.5 0.175076 0 0.00174455
7.5 0.272252 0 0.0020946
12.5 0.216468 0 0.0018004
17.5 0.162832 0 0.00160176
22.5 0.120186 0 0.00135184
27.5 0.0882723 0 0.00115739
32.5 0.0665947 0 0.00100539
37.5 0.0499888 0 0.000855719
42.5 0.0396525 0 0.000755597
47.5 0.0319749 0 0.000682231
52.5 0.0264037 0 0.000623828
57.5 0.0216159 0 0.000556749
62.5 0.0187896 0 0.000523503
67.5 0.0230799 0 0.000689968
72.5 0.0288608 0 0.000796367
77.5 0.0351727 0 0.000887571
82.5 0.0432645 0 0.00139896
87.5 0.0314123 0 0.00123563
92.5 0.0204425 0 0.000724367
97.5 0.0151274 0 0.000676361
102.5 0.0110942 0 0.000471674
107.5 0.00791421 0 0.000377848
112.5 0.00475264 0 0.000255678
117.5 0.00464671 0 0.000380362
122.5 0 0 0
127.5 0 0 0
132.5 0 0 0
137.5 0 0 0
142.5 0 0 0
147.5 0 0 0
150 0 0 0


==> Figure data/Figure 18/2gres_NNLO_test1_histo_0_qq.dat <==
0 0 0 0
3 0 0 0
9 0 0 0
15 0 0 0
21 0 0 0
27 0 0 0
33 0 0 0
39 0 0 0
45 0 0 0
51 0 0 0
57 0 0 0
63 0 0 0
69 0 0 0
75 0 0 0
81 0.0996417 0 0.0013987
87 0.153468 0 0.00163463
93 0.148874 0 0.00170895
99 0.134852 0 0.00148217
105 0.121136 0 0.00144509
111 0.109029 0 0.00138503
117 0.0954792 0 0.00117566
123 0.0838387 0 0.00114932
129 0.0742127 0 0.00112886
135 0.0650111 0 0.00104626
141 0.0577551 0 0.000881011
147 0.0512927 0 0.000805829
153 0.0462372 0 0.00082426
159 0.0278176 0 0.000657064
165 0 0 0
171 0 0 0
177 0 0 0
>180 0 0 0



==> Figure data/Figure 18/reSolve_NNLO_test1_histo_0_qT.dat <==
<0 0 0 0
2.5 0.175706 0 0.00378564
7.5 0.273617 0 0.00460845
12.5 0.215861 0 0.00404077
17.5 0.163261 0 0.00349358
22.5 0.117964 0 0.00298556
27.5 0.0891715 0 0.00259013
32.5 0.0667593 0 0.0023007
37.5 0.05026 0 0.00196246
42.5 0.0397757 0 0.0017439
47.5 0.0301549 0 0.00150913
52.5 0.0274194 0 0.00162838
57.5 0.0212336 0 0.00136182
62.5 0.0199256 0 0.00142909
67.5 0.0234772 0 0.00176415
72.5 0.0266506 0 0.00152615
77.5 0.0356763 0 0.00221352
82.5 0.0440292 0 0.003289
87.5 0.0371686 0 0.00523916
92.5 0.0262153 0 0.00444445
97.5 0.0192802 0 0.00282916
102.5 0.0109969 0 0.0012943
107.5 0.00771162 0 0.000796556
112.5 0.00990982 0 0.00239495
117.5 0.00472627 0 0.000785144
122.5 0 0 0
127.5 0 0 0
132.5 0 0 0
137.5 0 0 0
142.5 0 0 0
147.5 0 0 0
152.5 0 0 0
157.5 0 0 0
162.5 0 0 0
167.5 0 0 0
172.5 0 0 0
177.5 0 0 0
>180 0 0 0


==> Figure data/Figure 18/reSolve_NNLO_test1_histo_0_qq.dat <==
<0 0 0 0
3 0 0 0
9 0 0 0
15 0 0 0
21 0 0 0
27 0 0 0
33 0 0 0
39 0 0 0
45 0 0 0
51 0 0 0
57 0 0 0
63 0 0 0
69 0 0 0
75 0 0 0
81 0.104311 0 0.00323232
87 0.153727 0 0.00342674
93 0.150936 0 0.0036634
99 0.131207 0 0.00293814
105 0.120876 0 0.00289213
111 0.107508 0 0.00282858
117 0.0947416 0 0.00281584
123 0.0831492 0 0.00227329
129 0.0827418 0 0.00509342
135 0.0655648 0 0.00191568
141 0.0586391 0 0.00203983
147 0.0509009 0 0.00197469
153 0.0449931 0 0.00186603
159 0.0314965 0 0.00376955
165 0 0 0
171 0 0 0
177 0 0 0
>180 0 0 0


==> Figure data/Figure 19/2gres_NNLO_test2_qT.dat <==
0 0 0 0
3 0.0822519 0 0.000605177
9 0.112431 0 0.000679598
15 0.0731383 0 0.000556468
21 0.0427951 0 0.000432609
27 0.0264799 0 0.00034615
33 0.0178185 0 0.000293047
39 0.0125761 0 0.000260253
45 0.00949988 0 0.000223787
51 0.00760083 0 0.00021624
57 0.00600409 0 0.000186824
63 0.00465141 0 0.000161553
69 0.00456144 0 0.00020355
75 0.0067456 0 0.000289348
81 0.0076773 0 0.000371483
87 0.00482502 0 0.000269361
93 0.00234695 0 0.000165649
99 0.000683723 0 5.6573e-05
105 0 0 0
111 0 0 0
117 0 0 0
123 0 0 0
129 0 0 0
135 0 0 0
141 0 0 0
147 0 0 0
153 0 0 0
159 0 0 0
165 0 0 0
171 0 0 0
177 0 0 0
180 0 0 0



==> Figure data/Figure 19/2gres_NNLO_test2_qq.dat <==
0 0 0 0
3 0 0 0
9 0 0 0
15 0 0 0
21 0 0 0
27 0 0 0
33 0 0 0
39 0 0 0
45 0 0 0
51 0 0 0
57 0.000364768 0 9.97946e-05
63 0.00261842 0 0.000229968
69 0.00945884 0 0.000381252
75 0.0355815 0 0.000515584
81 0.0684502 0 0.00061133
87 0.0779004 0 0.000595642
93 0.0760678 0 0.000608367
99 0.0702755 0 0.000587757
105 0.0634049 0 0.000557623
111 0.0196268 0 0.000317042
117 0 0 0
123 0 0 0
129 0 0 0
135 0 0 0
141 0 0 0
147 0 0 0
153 0 0 0
159 0 0 0
165 0 0 0
171 0 0 0
177 0 0 0
180 0 0 0


==> Figure data/Figure 19/reSolve_NNLO_test2_qT.dat <==
<0 0 0 0
3 0.0824099 0 0.00125955
9 0.114728 0 0.00149311
15 0.0728274 0 0.00120669
21 0.0427039 0 0.000921243
27 0.0266715 0 0.000753624
33 0.0168434 0 0.000555726
39 0.0129034 0 0.000637971
45 0.00879443 0 0.000435843
51 0.00776751 0 0.000529454
57 0.00586609 0 0.000451893
63 0.00449147 0 0.000387987
69 0.00384866 0 0.000332826
75 0.00695256 0 0.000678414
81 0.00786415 0 0.000769565
87 0.00630795 0 0.000883108
93 0.00284481 0 0.00062952
99 0.000930771 0 0.000240617
105 0 0 0
111 0 0 0
117 0 0 0
123 0 0 0
129 0 0 0
135 0 0 0
141 0 0 0
147 0 0 0
153 0 0 0
159 0 0 0
165 0 0 0
171 0 0 0
177 0 0 0
>180 0 0 0


==> Figure data/Figure 19/reSolve_NNLO_test2_qq.dat <==
<0 0 0 0
3 0 0 0
9 0 0 0
15 0 0 0
21 0 0 0
27 0 0 0
33 0 0 0
39 0 0 0
45 0 0 0
51 0 0 0
57 0.000541998 0 0.000339722
63 0.0025566 0 0.000503125
69 0.0102014 0 0.000859428
75 0.0356737 0 0.00111946
81 0.0676794 0 0.00124414
87 0.0778579 0 0.00122244
93 0.0770112 0 0.00129642
99 0.0700056 0 0.00130541
105 0.0638329 0 0.00120337
111 0.0193952 0 0.000629994
117 0 0 0
123 0 0 0
129 0 0 0
135 0 0 0
141 0 0 0
147 0 0 0
153 0 0 0
159 0 0 0
165 0 0 0
171 0 0 0
177 0 0 0
>180 0 0 0


==> Figure data/Figure 20/reSolve_NNLO_test1_qq_100bins.dat <==
<0 0 0 0
0.9 0 0 0
2.7 0 0 0
4.5 0 0 0
6.3 0 0 0
8.1 0 0 0
9.9 0 0 0
11.7 0 0 0
13.5 0 0 0
15.3 0 0 0
17.1 0 0 0
18.9 0 0 0
20.7 0 0 0
22.5 0 0 0
24.3 0 0 0
26.1 0 0 0
27.9 0 0 0
29.7 0 0 0
31.5 0 0 0
33.3 0 0 0
35.1 0 0 0
36.9 0 0 0
38.7 0 0 0
40.5 0 0 0
42.3 0 0 0
44.1 0 0 0
45.9 0 0 0
47.7 0 0 0
49.5 0 0 0
51.3 0 0 0
53.1 0 0 0
54.9 0 0 0
56.7 0 0 0
58.5 0 0 0
60.3 0 0 0
62.1 0 0 0
63.9 0 0 0
65.7 0 0 0
67.5 0 0 0
69.3 0 0 0
71.1 0 0 0
72.9 0 0 0
74.7 0 0 0
76.5 0 0 0
78.3 0 0 0
80.1 0.0795116 0 0.00236806
81.9 0.150154 0 0.00311723
83.7 0.154057 0 0.00308423
85.5 0.15572 0 0.00305564
87.3 0.151409 0 0.00289178
89.1 0.149892 0 0.00290116
90.9 0.152166 0 0.00281565
92.7 0.15026 0 0.00322275
94.5 0.144029 0 0.00235297
96.3 0.140118 0 0.00273953
98.1 0.135765 0 0.00270018
99.9 0.131894 0 0.00266221
101.7 0.128746 0 0.0024743
103.5 0.122616 0 0.00248709
105.3 0.121188 0 0.0026297
107.1 0.114437 0 0.00246247
108.9 0.113012 0 0.00225314
110.7 0.108469 0 0.00208582
112.5 0.105241 0 0.00230053
114.3 0.0999491 0 0.00211552
116.1 0.0970474 0 0.00215116
117.9 0.0943371 0 0.00219388
119.7 0.0877769 0 0.00195811
121.5 0.0884887 0 0.00198019
123.3 0.0810766 0 0.00186083
125.1 0.0780791 0 0.00184526
126.9 0.0768144 0 0.00187451
128.7 0.0735005 0 0.00179339
130.5 0.0695529 0 0.00173369
132.3 0.0690201 0 0.00183382
134.1 0.0672302 0 0.00154269
135.9 0.0620777 0 0.00159816
137.7 0.0589293 0 0.00168292
139.5 0.0578526 0 0.00152857
141.3 0.0571315 0 0.00147347
143.1 0.0559915 0 0.00130279
144.9 0.0530643 0 0.00116033
146.7 0.0521117 0 0.00139752
148.5 0.047463 0 0.00140401
150.3 0.0474821 0 0.00141301
152.1 0.0466387 0 0.00143579
153.9 0.0451321 0 0.00136038
155.7 0.0432966 0 0.00147641
157.5 0.0405813 0 0.00126163
159.3 0.0360425 0 0.00132259
161.1 0 0 0
162.9 0 0 0
164.7 0 0 0
166.5 0 0 0
168.3 0 0 0
170.1 0 0 0
171.9 0 0 0
173.7 0 0 0
175.5 0 0 0
177.3 0 0 0
179.1 0 0 0
>180 0 0 0




==> Figure data/Figure 20/reSolve_NNLO_test1_qq_200bins.dat <==
<0 0 0 0
0.45 0 0 0
1.35 0 0 0
2.25 0 0 0
3.15 0 0 0
4.05 0 0 0
4.95 0 0 0
5.85 0 0 0
6.75 0 0 0
7.65 0 0 0
8.55 0 0 0
9.45 0 0 0
10.35 0 0 0
11.25 0 0 0
12.15 0 0 0
13.05 0 0 0
13.95 0 0 0
14.85 0 0 0
15.75 0 0 0
16.65 0 0 0
17.55 0 0 0
18.45 0 0 0
19.35 0 0 0
20.25 0 0 0
21.15 0 0 0
22.05 0 0 0
22.95 0 0 0
23.85 0 0 0
24.75 0 0 0
25.65 0 0 0
26.55 0 0 0
27.45 0 0 0
28.35 0 0 0
29.25 0 0 0
30.15 0 0 0
31.05 0 0 0
31.95 0 0 0
32.85 0 0 0
33.75 0 0 0
34.65 0 0 0
35.55 0 0 0
36.45 0 0 0
37.35 0 0 0
38.25 0 0 0
39.15 0 0 0
40.05 0 0 0
40.95 0 0 0
41.85 0 0 0
42.75 0 0 0
43.65 0 0 0
44.55 0 0 0
45.45 0 0 0
46.35 0 0 0
47.25 0 0 0
48.15 0 0 0
49.05 0 0 0
49.95 0 0 0
50.85 0 0 0
51.75 0 0 0
52.65 0 0 0
53.55 0 0 0
54.45 0 0 0
55.35 0 0 0
56.25 0 0 0
57.15 0 0 0
58.05 0 0 0
58.95 0 0 0
59.85 0 0 0
60.75 0 0 0
61.65 0 0 0
62.55 0 0 0
63.45 0 0 0
64.35 0 0 0
65.25 0 0 0
66.15 0 0 0
67.05 0 0 0
67.95 0 0 0
68.85 0 0 0
69.75 0 0 0
70.65 0 0 0
71.55 0 0 0
72.45 0 0 0
73.35 0 0 0
74.25 0 0 0
75.15 0 0 0
76.05 0 0 0
76.95 0 0 0
77.85 0 0 0
78.75 0 0 0
79.65 0.0117274 0 0.00120967
80.55 0.143521 0 0.00450532
81.45 0.14713 0 0.00436508
82.35 0.150385 0 0.00434845
83.25 0.153682 0 0.00431173
84.15 0.153019 0 0.00435126
85.05 0.155643 0 0.00431866
85.95 0.154525 0 0.00425738
86.85 0.154047 0 0.00412182
87.75 0.130408 0 0.00370438
88.65 0.15157 0 0.00398304
89.55 0.145346 0 0.00407628
90.45 0.154037 0 0.00402177
91.35 0.150145 0 0.00393271
92.25 0.151678 0 0.00419321
93.15 0.14751 0 0.00404076
94.05 0.14503 0 0.00331078
94.95 0.141292 0 0.00292128
95.85 0.139659 0 0.00366002
96.75 0.138655 0 0.00379585
97.65 0.139216 0 0.0039036
98.55 0.13205 0 0.00369542
99.45 0.129868 0 0.00352
100.35 0.133197 0 0.00366455
101.25 0.129196 0 0.00345091
102.15 0.128024 0 0.00353594
103.05 0.121591 0 0.00349814
103.95 0.122942 0 0.00344413
104.85 0.122146 0 0.00334227
105.75 0.118897 0 0.00385167
106.65 0.113703 0 0.00317117
107.55 0.114536 0 0.00361834
108.45 0.112596 0 0.00313551
109.35 0.112793 0 0.00310495
110.25 0.112245 0 0.00310877
111.15 0.102535 0 0.00258191
112.05 0.104662 0 0.00259487
112.95 0.103829 0 0.00307157
113.85 0.0991421 0 0.00290784
114.75 0.0994231 0 0.00299975
115.65 0.0970778 0 0.00301042
116.55 0.0938368 0 0.00288594
117.45 0.0892868 0 0.00255849
118.35 0.0978724 0 0.003447
119.25 0.0856413 0 0.0026382
120.15 0.0857198 0 0.00272385
121.05 0.0908283 0 0.00276017
121.95 0.0851071 0 0.00269116
122.85 0.0824418 0 0.00264524
123.75 0.0795395 0 0.00256299
124.65 0.0775984 0 0.00271716
125.55 0.0763071 0 0.00230711
126.45 0.0771324 0 0.00241642
127.35 0.0761524 0 0.00273091
128.25 0.0728641 0 0.00252783
129.15 0.0733112 0 0.00248642
130.05 0.0704411 0 0.00235237
130.95 0.0671629 0 0.00244979
131.85 0.0689241 0 0.00266949
132.75 0.0683297 0 0.00227895
133.65 0.0678293 0 0.00224695
134.55 0.0628576 0 0.00188719
135.45 0.0629565 0 0.0020041
136.35 0.0608592 0 0.00228521
137.25 0.0586374 0 0.0023136
138.15 0.0565834 0 0.00219197
139.05 0.0588705 0 0.00229011
139.95 0.0563808 0 0.00196577
140.85 0.055844 0 0.00182905
141.75 0.0563391 0 0.00199305
142.65 0.0560199 0 0.00168358
143.55 0.0548196 0 0.0018865
144.45 0.0528435 0 0.0016119
145.35 0.0526352 0 0.00158461
146.25 0.0525763 0 0.00167743
147.15 0.0506973 0 0.00203153
148.05 0.0488136 0 0.00209743
148.95 0.0451461 0 0.00172833
149.85 0.0449203 0 0.00181323
150.75 0.0462793 0 0.00187574
151.65 0.0457799 0 0.00192846
152.55 0.0451874 0 0.00181165
153.45 0.0433984 0 0.00179316
154.35 0.0458998 0 0.00192089
155.25 0.0432542 0 0.00195239
156.15 0.0419193 0 0.00189107
157.05 0.0416048 0 0.00176807
157.95 0.0391781 0 0.00174787
158.85 0.037549 0 0.00182026
159.75 0.0302983 0 0.00158059
160.65 0 0 0
161.55 0 0 0
162.45 0 0 0
163.35 0 0 0
164.25 0 0 0
165.15 0 0 0
166.05 0 0 0
166.95 0 0 0
167.85 0 0 0
168.75 0 0 0
169.65 0 0 0
170.55 0 0 0
171.45 0 0 0
172.35 0 0 0
173.25 0 0 0
174.15 0 0 0
175.05 0 0 0
175.95 0 0 0
176.85 0 0 0
177.75 0 0 0
178.65 0 0 0
179.55 0 0 0
>180 0 0 0


==> Figure data/Figure 20/reSolve_NNLO_test1_qq_50bins.dat <==
0 0 0 0
1.8 0 0 0
5.4 0 0 0
9 0 0 0
12.6 0 0 0
16.2 0 0 0
19.8 0 0 0
23.4 0 0 0
27 0 0 0
30.6 0 0 0
34.2 0 0 0
37.8 0 0 0
41.4 0 0 0
45 0 0 0
48.6 0 0 0
52.2 0 0 0
55.8 0 0 0
59.4 0 0 0
63 0 0 0
66.6 0 0 0
70.2 0 0 0
73.8 0 0 0
77.4 0 0 0
81 0.114949 0 0.00195909
84.6 0.154982 0 0.00217413
88.2 0.15087 0 0.00205397
91.8 0.152172 0 0.00222146
95.4 0.141948 0 0.00184376
99 0.134691 0 0.00195483
102.6 0.126334 0 0.00178155
106.2 0.118813 0 0.00188557
109.8 0.11133 0 0.00160581
113.4 0.103022 0 0.00167334
117 0.0961758 0 0.00154823
120.6 0.0882282 0 0.00141639
124.2 0.0800653 0 0.00135899
127.8 0.0756077 0 0.00132892
131.4 0.0701554 0 0.00134196
135 0.0647616 0 0.0011816
138.6 0.0589212 0 0.00116689
142.2 0.0570312 0 0.00108891
145.8 0.0528477 0 0.000967124
149.4 0.0488072 0 0.00104761
153 0.0464013 0 0.00103956
156.6 0.0421602 0 0.00101032
160.2 0.0180212 0 0.000661297
163.8 0 0 0
167.4 0 0 0
171 0 0 0
174.6 0 0 0
178.2 0 0 0
>180 0 0 0



==> Figure data/Figure 21/2gres_Atlas_A_histo_1_qq.dat <==
<0 0 0 0
1.5625 0 0 0
4.6875 0 0 0
7.8125 0 0 0
10.9375 0 0 0
14.0625 0 0 0
17.1875 0 0 0
20.3125 0 0 0
23.4375 0 0 0
26.5625 0 0 0
29.6875 0 0 0
32.8125 0 0 0
35.9375 0 0 0
39.0625 0 0 0
42.1875 0 0 0
45.3125 0 0 0
48.4375 4.78E-006 0 4.78E-006
51.5625 6.56E-005 0 1.40E-005
54.6875 0.000426788 0 1.57E-005
57.8125 0.00114881 0 2.08E-005
60.9375 0.00222573 0 2.99E-005
64.0625 0.00393116 0 0.00124916
67.1875 0.00505729 0 0.0011357
70.3125 0.0177671 0 0.00184113
73.4375 0.0375963 0 0.00212764
76.5625 0.0575702 0 0.00221142
79.6875 0.0806901 0 0.00242613
82.8125 0.0933193 0 0.00271775
85.9375 0.0941133 0 0.0022847
89.0625 0.090584 0 0.00219082
92.1875 0.0890268 0 0.00196945
95.3125 0.0865671 0 0.0023408
98.4375 0.0825677 0 0.00235706
101.562 0.0744667 0 0.00200718
104.688 0.0733553 0 0.00238378
107.812 0.0652885 0 0.00190703
110.938 0.0629491 0 0.00184644
114.062 0.0656083 0 0.00520163
117.188 0.0552852 0 0.00185843
120.312 0.0514032 0 0.00216913
123.438 0.0466982 0 0.00180048
126.562 0.0435286 0 0.00140771
129.688 0.0436594 0 0.00209039
132.812 0.0378512 0 0.00127942
135.938 0.0374526 0 0.00140818
139.062 0.035322 0 0.00145134
142.188 0.030555 0 0.00120724
145.312 0.0288697 0 0.00118918
148.438 0.0288645 0 0.0010996
151.562 0.0244295 0 0.00102727
154.688 0.0234573 0 0.00103572
157.812 0.0223544 0 0.000974577
160.938 0.0201436 0 0.000894256
164.062 0.0198865 0 0.000922931
167.188 0.0181239 0 0.00094892
170.312 0.0183065 0 0.0010171
173.438 0.0163769 0 0.000832251
176.562 0.0151182 0 0.000787255
179.688 0.0150955 0 0.00159496
182.812 0.0129891 0 0.000711767
185.938 0.0133494 0 0.000857762
189.062 0.0118322 0 0.000697964
192.188 0.0111685 0 0.000615282
195.312 0.0104357 0 0.000585377
198.438 0.00987938 0 0.000725434
201.562 0.00988378 0 0.00115445
204.688 0.00877617 0 0.000547549
207.812 0.00881502 0 0.000524076
210.938 0.00808151 0 0.000539425
214.062 0.00849357 0 0.000589784
217.188 0.00702286 0 0.000455776
220.312 0.00662155 0 0.000492724
223.438 0.00689527 0 0.000903963
226.562 0.00674279 0 0.000589174
229.688 0.00600849 0 0.000628469
232.812 0.00592244 0 0.000535235
235.938 0.00500115 0 0.000456914
239.062 0.00467456 0 0.000464107
242.188 0.00743077 0 0.00257501
245.312 0.00506216 0 0.000547567
248.438 0.00694861 0 0.00171446
251.562 0.00407431 0 0.000243801
254.688 0.0040052 0 0.000243493
257.812 0.0036796 0 0.000236379
260.938 3.77E-003 0 0.000262978
264.062 0.00360403 0 0.000216831
267.188 0.00343971 0 0.000187715
270.312 0.00318672 0 0.000220731
273.438 0.00302987 0 0.000201935
276.562 0.00304409 0 0.000190687
279.688 0.00273738 0 0.00020573
282.812 0.00313985 0 0.000307824
285.938 0.00269286 0 0.000213377
289.062 0.00270042 0 0.000285112
292.188 0.00244076 0 0.000180653
295.312 0.00213976 0 0.000168492
298.438 0.00226707 0 0.000187299
301.562 0.00237776 0 0.000196091
304.688 0.00201016 0 0.000162517
307.812 0.00186281 0 0.000153708
310.938 0.00199326 0 0.000259172
314.062 0.001792 0 0.000145648
317.188 0.00165812 0 0.000130671
320.312 0.00161073 0 0.000127664
323.438 0.00157355 0 0.000131068
326.562 0.00167518 0 0.000233152
329.688 0.00171057 0 0.000170791
332.812 0.00168365 0 0.0002505
335.938 0.00147546 0 0.000125447
339.062 0.00133098 0 0.00013486
342.188 0.00121593 0 0.000116351
345.312 0.00124562 0 8.99E-005
348.438 0.00117047 0 5.82E-005
351.562 0.00120571 0 5.02E-005
354.688 0.000919988 0 8.95E-005
357.812 0.00114279 0 0.000132154
360.938 0.000913961 0 8.82E-005
364.062 0.0014113 0 0.000429277
367.188 0.00093773 0 9.46E-005
370.312 0.00101526 0 0.000105799
373.438 0.00102232 0 0.000139146
376.562 0.000845708 0 9.76E-005
379.688 0.000797434 0 9.88E-005
382.812 0.000816978 0 0.000124832
385.938 0.000807519 0 0.000116743
389.062 0.000788847 0 0.00010615
392.188 0.000731186 0 9.71E-005
395.312 0.000809999 0 0.000107648
398.438 0.000646712 0 9.35E-005
401.562 0.000708684 0 9.61E-005
404.688 0.000773706 0 0.000152163
407.812 0.000549286 0 7.91E-005
410.938 0.000498235 0 7.94E-005
414.062 0.000680231 0 0.000101261
417.188 0.000571326 0 8.96E-005
420.312 0.000575103 0 9.82E-005
423.438 0.000612364 0 8.65E-005
426.562 0.000465193 0 7.86E-005
429.688 0.000454292 0 9.57E-005
432.812 0.000416058 0 6.99E-005
435.938 0.000842992 0 0.000391347
439.062 0.000475695 0 8.16E-005
442.188 0.000421736 0 7.82E-005
445.312 0.000434116 0 8.23E-005
448.438 0.000433589 0 8.71E-005
451.562 0.00434785 0 0.00402658
454.688 0.000363051 0 5.86E-005
457.812 0.000537439 0 0.000221012
460.938 0.000452191 0 9.86E-005
464.062 0.000373101 0 5.84E-005
467.188 0.000355646 0 5.33E-005
470.312 0.000344729 0 6.30E-005
473.438 0.000318304 0 4.84E-005
476.562 0.000262114 0 3.73E-005
479.688 0.000339992 0 5.32E-005
482.812 0.000267939 0 5.33E-005
485.938 0.000282174 0 5.20E-005
489.062 0.000243709 0 4.73E-005
492.188 0.000320045 0 5.60E-005
495.312 0.000220058 0 4.41E-005
498.438 0.000227584 0 4.41E-005
>500 0 0 0



==> Figure data/Figure 21/reSolve_Atlas_A_histo_1_qq_160bins.dat <==
<0 0 0 0
1.5625 0 0 0
4.6875 0 0 0
7.8125 0 0 0
10.9375 0 0 0
14.0625 0 0 0
17.1875 0 0 0
20.3125 0 0 0
23.4375 0 0 0
26.5625 0 0 0
29.6875 0 0 0
32.8125 0 0 0
35.9375 0 0 0
39.0625 0 0 0
42.1875 0 0 0
45.3125 0 0 0
48.4375 0 0 0
51.5625 0 0 0
54.6875 0 0 0
57.8125 0.00105352 0 0.00105352
60.9375 0.00108378 0 0.00108378
64.0625 0.00490568 0 0.0018551
67.1875 0.0047154 0 0.00123284
70.3125 0.0163029 0 0.00223202
73.4375 0.0337262 0 0.00254506
76.5625 0.0569756 0 0.00290406
79.6875 0.0782609 0 0.00277587
82.8125 0.090489 0 0.00247731
85.9375 0.0903829 0 0.00296829
89.0625 0.093093 0 0.00511193
92.1875 0.0897379 0 0.00277509
95.3125 0.0839089 0 0.00270758
98.4375 0.0785631 0 0.00236055
101.562 0.0768351 0 0.00244257
104.688 0.0724467 0 0.00229052
107.812 0.0656748 0 0.00218153
110.938 0.0593739 0 0.0020806
114.062 0.0589708 0 0.00216317
117.188 0.0572941 0 0.00271734
120.312 0.0498835 0 0.00154613
123.438 0.0491899 0 0.00198337
126.562 0.0448488 0 0.00183633
129.688 0.0412738 0 0.00194555
132.812 0.0380173 0 0.00158322
135.938 0.0389986 0 0.00190747
139.062 0.0328318 0 0.00142788
142.188 0.0312839 0 0.00164661
145.312 0.0293444 0 0.00235778
148.438 0.0276404 0 0.00158592
151.562 0.0259593 0 0.00135332
154.688 0.023898 0 0.00122844
157.812 0.0230432 0 0.00149491
160.938 0.0216208 0 0.00130038
164.062 0.0200501 0 0.00116993
167.188 0.0186083 0 0.00128328
170.312 0.0155682 0 0.000926949
173.438 0.0154557 0 0.000988228
176.562 0.0150254 0 0.00105325
179.688 0.0148324 0 0.00108374
182.812 0.0127985 0 0.000939064
185.938 0.0127554 0 0.00104889
189.062 0.0114186 0 0.000818305
192.188 0.0103673 0 0.000790181
195.312 0.00965249 0 0.00072711
198.438 0.0101 0 0.00068083
201.562 0.0094249 0 0.000693773
204.688 0.00898888 0 0.000695164
207.812 0.00872355 0 0.000681547
210.938 0.0091301 0 0.00116168
214.062 0.00794564 0 0.000561259
217.188 0.00767578 0 0.000661737
220.312 0.00636338 0 0.000542172
223.438 0.00620494 0 0.000545328
226.562 0.00596027 0 0.000540246
229.688 0.00616213 0 0.000586599
232.812 0.00493475 0 0.000443653
235.938 0.00527271 0 0.000439344
239.062 0.00519333 0 0.00044678
242.188 0.00470617 0 0.000451542
245.312 0.00472634 0 0.000479442
248.438 0.00410602 0 0.000402223
251.562 0.00455611 0 0.000688946
254.688 0.00435324 0 0.000432531
257.812 0.00382231 0 0.000535357
260.938 0.0036299 0 0.00044256
264.062 0.00342078 0 0.000374186
267.188 0.00289909 0 0.000318957
270.312 0.00347618 0 0.000452394
273.438 0.00296455 0 0.000369642
276.562 0.00306435 0 0.000446781
279.688 0.00399716 0 0.000934459
282.812 0.00238946 0 0.000331787
285.938 0.00272219 0 0.000421671
289.062 0.00261545 0 0.000397967
292.188 0.00250501 0 0.000390246
295.312 0.00213382 0 0.000283123
298.438 0.00241358 0 0.000455822
301.562 0.00183084 0 0.000271225
304.688 0.00188254 0 0.000275989
307.812 0.0030254 0 0.000842884
310.938 0.00193486 0 0.000290191
314.062 0.00202284 0 0.000356343
317.188 0.00172476 0 0.000255801
320.312 0.00158926 0 0.000310291
323.438 0.00164775 0 0.000275652
326.562 0.00212761 0 0.000514474
329.688 0.00163692 0 0.000292196
332.812 0.00146189 0 0.000339873
335.938 0.00138007 0 0.000264777
339.062 0.00134814 0 0.000284958
342.188 0.00110992 0 0.000186567
345.312 0.00154646 0 0.000352972
348.438 0.000989245 0 0.000220707
351.562 0.000829454 0 0.000229777
354.688 0.000840883 0 0.000179971
357.812 0.00100423 0 0.000249131
360.938 0.00108596 0 0.000259821
364.062 0.00063863 0 0.000144201
367.188 0.000893195 0 0.000259364
370.312 0.000905643 0 0.000276357
373.438 0.00215976 0 0.00142853
376.562 0.000988806 0 0.000283773
379.688 0.000779035 0 0.000186092
382.812 0.000831529 0 0.000208926
385.938 0.00122526 0 0.00041584
389.062 0.000766137 0 0.000189533
392.188 0.000478377 0 9.54E-005
395.312 0.000730929 0 0.000191578
398.438 0.000631137 0 0.00014761
401.562 0.000521056 0 0.000218055
404.688 0.000604051 0 0.000183514
407.812 0.00033226 0 8.85E-005
410.938 0.000707209 0 0.00023648
414.062 0.000607581 0 0.000236855
417.188 0.000319459 0 0.000100957
420.312 0.000375385 0 0.000127811
423.438 0.00060301 0 0.000202899
426.562 0.000476097 0 0.000173666
429.688 0.000386887 0 0.000152893
432.812 0.000775919 0 0.00028458
435.938 0.000487829 0 0.000173984
439.062 0.000414904 0 0.000166939
442.188 0.000352666 0 0.000136462
445.312 0.000429709 0 0.000119113
448.438 0.000277071 0 7.66E-005
451.562 0.000328007 0 8.50E-005
454.688 0.00034781 0 9.68E-005
457.812 0.000338607 0 0.000111626
460.938 0.000730103 0 0.000537253
464.062 0.000173571 0 4.92E-005
467.188 0.000336592 0 0.000122935
470.312 0.000255525 0 8.35E-005
473.438 0.000264349 0 8.87E-005
476.562 0.000312388 0 0.000113836
479.688 0.000212266 0 6.39E-005
482.812 0.00016714 0 4.68E-005
485.938 0.000176933 0 4.80E-005
489.062 0.000238433 0 7.98E-005
492.188 0.000372683 0 0.000141636
495.312 0.000353981 0 0.000120081
498.438 0.000211608 0 5.62E-005
>500 0 0 0



==> Figure data/Figure 22/2gres_Atlas_A_histo_0_qT.dat <==
0.9 0.06653928 0 0.003188264
2.7 0.17649168 0 0.005127248
4.5 0.23601815 0 0.005862401
6.3 0.2504047 0 0.005996148
8.1 0.24823358 0 0.005926649
9.9 0.23977586 0 0.005865906
11.7 0.21700873 0 0.005633511
13.5 0.18824378 0 0.005127775
15.3 0.16576825 0 0.00483522
17.1 0.14509187 0 0.004628981
18.9 0.12763526 0 0.004302175
20.7 0.11018864 0 0.00404958
22.5 0.09861857 0 0.003791938
24.3 0.08583031 0 0.003581568
26.1 0.07580127 0 0.00331787
27.9 0.06857379 0 0.003286296
29.7 0.06056448 0 0.002986554
31.5 0.05312072 0 0.002816327
33.3 0.05174981 0 0.003132217
35.1 0.0432355233 0 0.0026248072
36.9 0.0389310638 0 0.0023671558
38.7 0.034013116 0 0.0022386338
40.5 0.0336223 0 0.0023469826
42.3 0.032783991 0 0.0026019795
44.1 0.027376413 0 0.0020103027
45.9 0.027144044 0 0.0021600295
47.7 0.022878589 0 0.0017666639
49.5 0.02203641 0 0.0019207784
51.3 0.020750899 0 0.0017583754
53.1 0.019371598 0 0.0017423819
54.9 0.017834351 0 0.0016949697
56.7 0.016812523 0 0.0016941916
58.5 0.015100629 0 0.0014418101
60.3 0.013715411 0 0.0015216128
62.1 0.012915464 0 0.0015896388
63.9 0.01349446 0 0.0017087537
65.7 0.01231937 0 0.001557689
67.5 0.010564582 0 0.0013217424
69.3 0.009380462 0 0.0010194571
71.1 0.010255683 0 0.0014505683
72.9 0.01039394 0 0.002056221
74.7 0.01297684 0 0.001941061
76.5 0.01579399 0 0.002256718
78.3 0.0167342 0 0.002277865
80.1 0.02387298 0 0.004803668
81.9 0.04106328 0 0.018480648
83.7 0.01855885 0 0.002910455
85.5 0.01698359 0 0.002368074
87.3 0.01917748 0 0.003882252
89.1 0.01253026 0 0.002001984
90.9 0.01350885 0 0.002657377
92.7 0.01028334 0 0.001590358
94.5 0.05715993 0 0.041895013
96.3 0.01216394 0 0.003615969
98.1 0.01974302 0 0.0114782
99.9 0.00696948 0 0.001110102
101.7 0.00799103 0 0.00166293
103.5 0.00639396 0 0.0011813891
105.3 0.006723027 0 0.001371175
107.1 0.00660625 0 0.00222579
108.9 0.00628635 0 0.00277414
110.7 0.00490732 0 0.001417903
112.5 0.00461325 0 0.001036528
114.3 0.003458207 0 0.000567395
116.1 0.0044551105 0 0.0011300662
117.9 0.004743088 0 0.00217642
119.7 0.002636636 0 0.0003515642
121.5 0.003418046 0 0.0009763657
123.3 0.0034772469 0 0.0008865039
125.1 0.002120578 0 0.00027151
126.9 0.002077126 0 0.000307886
128.7 0.002265085 0 0.000491669
130.5 0.001974922 0 0.0003061469
132.3 0.002244926 0 0.000616228
134.1 0.001496334 0 0.0002328775
135.9 0.001801916 0 0.0004231544
137.7 0.001337629 0 0.0002085086
139.5 0.001095252 0 0.0002071721
141.3 0.001042567 0 0.0001598724
143.1 0.001206283 0 0.0002531063
144.9 0.000983068 0 0.0002005605
146.7 0.000840483 0 0.0001428239
148.5 0.001067906 0 0.000349221
150.3 0.000372292 0 0.0001236268
152.1 0 0 0
153.9 0 0 0
155.7 0 0 0
157.5 0 0 0
159.3 0 0 0
161.1 0 0 0
162.9 0 0 0
164.7 0 0 0
166.5 0 0 0
168.3 0 0 0
170.1 0 0 0
171.9 0 0 0
173.7 0 0 0
175.5 0 0 0
177.3 0 0 0
179.1 0 0 0
>180 0 0 0



==> Figure data/Figure 22/reSolve_Atlas_A_histo_0_qT_100bins.dat <==
<0 0 0 0
0.9 0.0676822 0 0.00308338
2.7 0.170742 0 0.00482782
4.5 0.232376 0 0.00565062
6.3 0.251676 0 0.00595147
8.1 0.247769 0 0.00583961
9.9 0.233061 0 0.00561121
11.7 0.217409 0 0.0057616
13.5 0.180152 0 0.00486683
15.3 0.160723 0 0.00463302
17.1 0.140355 0 0.00436653
18.9 0.125274 0 0.00420068
20.7 0.108767 0 0.00379058
22.5 0.0974894 0 0.00354978
24.3 0.0826378 0 0.00327595
26.1 0.0758074 0 0.00316625
27.9 0.0696997 0 0.00310624
29.7 0.0624049 0 0.00297535
31.5 0.0526187 0 0.0026173
33.3 0.0478893 0 0.00245579
35.1 0.0456211 0 0.002488
36.9 0.0420851 0 0.00252489
38.7 0.0392158 0 0.00264338
40.5 0.0329983 0 0.00223836
42.3 0.0292988 0 0.00201013
44.1 0.0254943 0 0.00165717
45.9 0.0254276 0 0.00195579
47.7 0.0240982 0 0.00242697
49.5 0.0225302 0 0.00188405
51.3 0.0176655 0 0.00134362
53.1 0.0201553 0 0.0019215
54.9 0.0171397 0 0.00127784
56.7 0.0161186 0 0.00221363
58.5 0.0165879 0 0.00218292
60.3 0.0127258 0 0.00136503
62.1 0.0147463 0 0.00217232
63.9 0.0118102 0 0.00144307
65.7 0.0117767 0 0.00131151
67.5 0.0105646 0 0.00119676
69.3 0.0114001 0 0.00125039
71.1 0.0124935 0 0.00157518
72.9 0.0108089 0 0.00131691
74.7 0.013602 0 0.00171102
76.5 0.0164964 0 0.00251894
78.3 0.0199874 0 0.00222644
80.1 0.024792 0 0.00218159
81.9 0.0210566 0 0.00178597
83.7 0.0169887 0 0.00141447
85.5 0.019476 0 0.00261201
87.3 0.0204416 0 0.00746123
89.1 0.0142399 0 0.00164893
90.9 0.011474 0 0.00130083
92.7 0.0144879 0 0.00220956
94.5 0.0101999 0 0.00114576
96.3 0.00907132 0 0.000944119
98.1 0.0123441 0 0.00263558
99.9 0.0123678 0 0.00368828
101.7 0.0105569 0 0.00348641
103.5 0.00571751 0 0.00076284
105.3 0.0051049 0 0.000785195
107.1 0.00545252 0 0.00110643
108.9 0.00605308 0 0.00118614
110.7 0.0059541 0 0.00155812
112.5 0.00372156 0 0.000634253
114.3 0.00418234 0 0.00131174
116.1 0.00345524 0 0.00063798
117.9 0.0042551 0 0.00113845
119.7 0.0025044 0 0.000487903
121.5 0.00352712 0 0.000729221
123.3 0.00289873 0 0.000574756
125.1 0.00261463 0 0.000508331
126.9 0.00102776 0 0.000204377
128.7 0.00392858 0 0.00117644
130.5 0.00178649 0 0.000555631
132.3 0.00199763 0 0.000586657
134.1 0.00104782 0 0.000320549
135.9 0.000738724 0 0.000245884
137.7 0.00148363 0 0.000450339
139.5 0.000938929 0 0.000392305
141.3 0.00103095 0 0.000352237
143.1 0.001403 0 0.000978229
144.9 0.00273748 0 0.00160283
146.7 0.000423733 0 0.000120909
148.5 0.000477655 0 0.000171257
150.3 1.55E-003 0 0.00129051
152.1 0 0 0
153.9 0 0 0
155.7 0 0 0
157.5 0 0 0
159.3 0 0 0
161.1 0 0 0
162.9 0 0 0
164.7 0 0 0
166.5 0 0 0
168.3 0 0 0
170.1 0 0 0
171.9 0 0 0
173.7 0 0 0
175.5 0 0 0
177.3 0 0 0
179.1 0 0 0
>180 0 0 0


==> Figure data/Figure 23/AtlasexpdatapT.dat <==
6 422.62404117555 63.8088 55.4386
10 469.62988461935 52.234 61.6047
14 408.02523435638 61.6047 40.8398
18 342.25605883991 38.067 23.2369
22.5 277.17119330647 41.848 36.3585
27.5 216.7094563279 24.1032 28.4273
32.5 181.77827788794 20.2181 23.8451
37.5 147.21054864645 16.3733 14.7345
42.5 127.89990709362 14.2255 12.8017
47.5 100  15.0982 10.0091
52.5 93.2106741106 6.78933 12.2271
57.5 80.983575351727 5.89872 13.0537
62.5 67.929914615129 7.55542 6.79919
67.5 67.929914615129 10.2562 6.79919
72.5 65.583394767489 7.29443 6.56432
77.5 63.317931335517 4.61198 8.30586
85 46.144732996188 5.13239 6.05313
95 32.467614566744 4.90204 2.20433
105 25.385174473175 3.83272 2.54083
115 17.244127344529 1.91796 1.72599
125 11.713920981263 1.30287 1.17246
135 10.541459956546 1.17246 1.05511
145 6.4440708303354 0.972942 0.644995

==> Figure data/Figure 23/Resummed_pT_xsec.dat <==
0 0.1004314372
4. 0.1004314372
4. 0.2322850601
8. 0.2322850601
8. 0.24543429049999999
12. 0.24543429049999999
12. 0.19106281049999999
16. 0.19106281049999999
16. 0.14028389419999998
20. 0.14028389419999998
20. 0.0996056936
25. 0.0996056936
25. 0.0704109118
30. 0.0704109118
30. 0.051085729443300004
35. 0.051085729443300004
35. 0.038618717898
40. 0.038618717898
40. 0.03089339113
45. 0.03089339113
45. 0.02405421299
50. 0.02405421299
50. 0.02035467093
55. 0.02035467093
55. 0.01591696302
60. 0.01591696302
60. 0.012879450176
65. 0.012879450176
65. 0.01132182134
70. 0.01132182134
70. 0.01153200008
75. 0.01153200008
75. 0.01194417183
80. 0.01194417183
80. 0.00924193605
90. 0.00924193605
90. 0.0063453267800000004
100. 0.0063453267800000004
100. 0.00360450161
110. 0.00360450161
110. 0.00244924398
120. 0.00244924398
120. 0.00160712436
130. 0.00160712436
130. 0.00101440037
140. 0.00101440037
140. 0.00070316893
150. 0.00070316893

==> Figure data/Figure 23/pTspec_reSolve_revamp_Atlas.dat <==
qT revamp reSolve revamperror reSolveerror
2 0.17033 0.1704615628 0 0
6 0.41401 0.4271149399 0.4226240412 0.0638088
10 0.463372 0.4500187095 0.4696298846 0.052234
14 0.393732 0.3839911895 0.4080252344 0.0616047
18 0.309849 0.3049381058 0.3422560588 0.038067
22.5 0.243656 0.2404819064 0.2771711933 0.041848
27.5 0.189425 0.1887030882 0.2167094563 0.0241032
32.5 0.150808 0.1510916706 0.1817782779 0.0202181
37.5 0.121056 0.1214156821 0.1472105486 0.0163733
42.5 0.10198 0.1015388089 0.1278999071 0.0142255
47.5 0.0850189 0.085312487 0.1 0.0150982
52.5 0.0725421 0.0714119291 0.0932106741 0.00678933
57.5 0.0635139 0.063476537 0.0809835754 0.00589872
62.5 0.0555726 0.0557762498 0.0679299146 0.00755542
67.5 0.0486311 0.0479839787 0.0679299146 0.0102562
72.5 0.0488813 0.0500644999 0.0655833948 0.00729443
77.5 0.0451463 0.0482805282 0.0633179313 0.00461198
85 0.0353259 0.043775864 0.046144733 0.00513239
95 0.0263754 0.0290998732 0.0324676146 0.00490204
105 0.0186595 0.0210249184 0.0253851745 0.00383272
115 0.0136768 0.014736896 0.0172441273 0.00191796
125 0.00988433 0.0104375756 0.011713921 0.00130287
135 0.0076984 0.0080391196 0.01054146 0.00117246
145 0.00569837 0.0058680661 0.0064440708 0.000972942


==> Figure data/Figure 23/pTspec_reSolve_revamp_Atlas_withscalevarandmontecarlo.dat <==
2 0.17033 0.172133 0.168527 0.1704615628 0.0010088
6 0.41401 0.424832 0.403187 0.4271149399 0.00155132 0.4226240412 0.0638088
10 0.463372 0.497266 0.429478 0.4500187095 0.00149766 0.4696298846 0.052234
14 0.393732 0.424048 0.363417 0.3839911895 0.00131906 0.4080252344 0.0616047
18 0.309849 0.337977 0.28172 0.3049381058 0.00112939 0.3422560588 0.038067
22.5 0.243656 0.263202 0.224111 0.2404819064 0.000870442 0.2771711933 0.041848
27.5 0.189425 0.207278 0.171573 0.1887030882 0.000737302 0.2167094563 0.0241032
32.5 0.150808 0.164346 0.137269 0.1510916706 0.000646377 0.1817782779 0.0202181
37.5 0.121056 0.134626 0.107487 0.1214156821 0.000557736 0.1472105486 0.0163733
42.5 0.10198 0.111264 0.0926951 0.1015388089 0.000514337 0.1278999071 0.0142255
47.5 0.0850189 0.0919994 0.0780385 0.085312487 0.000482612 0.1 0.0150982
52.5 0.0725421 0.079028 0.0660563 0.0714119291 0.00043077 0.0932106741 0.00678933
57.5 0.0635139 0.0705459 0.0564818 0.063476537 0.000372055 0.0809835754 0.00589872
62.5 0.0555726 0.0616584 0.0494868 0.0557762498 0.000357819 0.0679299146 0.00755542
67.5 0.0486311 0.0542451 0.0430171 0.0479839787 0.000292771 0.0679299146 0.0102562
72.5 0.0488813 0.0550334 0.0427292 0.0500644999 0.000406352 0.0655833948 0.00729443
77.5 0.0451463 0.0515446 0.0387479 0.0482805282 0.000453196 0.0633179313 0.00461198
85 0.0353259 0.0398265 0.0308253 0.043775864 0.000481922 0.046144733 0.00513239
95 0.0263754 0.0305774 0.0221734 0.0290998732 0.000368566 0.0324676146 0.00490204
105 0.0186595 0.0214109 0.0159081 0.0210249184 0.000213031 0.0253851745 0.00383272
115 0.0136768 0.0152311 0.0121225 0.014736896 0.000145843 0.0172441273 0.00191796
125 0.00988433 0.0110729 0.00869575 0.0104375756 0.000108331 0.011713921 0.00130287
135 0.0076984 0.00867606 0.00672075 0.0080391196 7.72196E-005 0.01054146 0.00117246
145 0.00569837 0.00628413 0.00511261 0.0058680661 5.93537E-005 0.0064440708 0.000972942


==> Figure data/Figure 23/pTspec_reSolve_revamp_Atlas_withscalevarandmontecarlo_human.dat <==
pT 2gres  2gres+ 2gres- reSolve reSolve_errpr Atlas Atlas_error
2 0.17033 0.172133 0.168527 0.1704615628 0.0010088
6 0.41401 0.424832 0.403187 0.4271149399 0.00155132 0.4226240412 0.0638088
10 0.463372 0.497266 0.429478 0.4500187095 0.00149766 0.4696298846 0.052234
14 0.393732 0.424048 0.363417 0.3839911895 0.00131906 0.4080252344 0.0616047
18 0.309849 0.337977 0.28172 0.3049381058 0.00112939 0.3422560588 0.038067
22.5 0.243656 0.263202 0.224111 0.2404819064 0.000870442 0.2771711933 0.041848
27.5 0.189425 0.207278 0.171573 0.1887030882 0.000737302 0.2167094563 0.0241032
32.5 0.150808 0.164346 0.137269 0.1510916706 0.000646377 0.1817782779 0.0202181
37.5 0.121056 0.134626 0.107487 0.1214156821 0.000557736 0.1472105486 0.0163733
42.5 0.10198 0.111264 0.0926951 0.1015388089 0.000514337 0.1278999071 0.0142255
47.5 0.0850189 0.0919994 0.0780385 0.085312487 0.000482612 0.1 0.0150982
52.5 0.0725421 0.079028 0.0660563 0.0714119291 0.00043077 0.0932106741 0.00678933
57.5 0.0635139 0.0705459 0.0564818 0.063476537 0.000372055 0.0809835754 0.00589872
62.5 0.0555726 0.0616584 0.0494868 0.0557762498 0.000357819 0.0679299146 0.00755542
67.5 0.0486311 0.0542451 0.0430171 0.0479839787 0.000292771 0.0679299146 0.0102562
72.5 0.0488813 0.0550334 0.0427292 0.0500644999 0.000406352 0.0655833948 0.00729443
77.5 0.0451463 0.0515446 0.0387479 0.0482805282 0.000453196 0.0633179313 0.00461198
85 0.0353259 0.0398265 0.0308253 0.043775864 0.000481922 0.046144733 0.00513239
95 0.0263754 0.0305774 0.0221734 0.0290998732 0.000368566 0.0324676146 0.00490204
105 0.0186595 0.0214109 0.0159081 0.0210249184 0.000213031 0.0253851745 0.00383272
115 0.0136768 0.0152311 0.0121225 0.014736896 0.000145843 0.0172441273 0.00191796
125 0.00988433 0.0110729 0.00869575 0.0104375756 0.000108331 0.011713921 0.00130287
135 0.0076984 0.00867606 0.00672075 0.0080391196 7.72196E-005 0.01054146 0.00117246
145 0.00569837 0.00628413 0.00511261 0.0058680661 5.93537E-005 0.0064440708 0.000972942


==> Figure data/Figure 24/dyres_yZ_NNLO_qT.dat <==
2.50000 10.5947 0 0.171077  
7.50000 7.15031 0 0.148473  
12.5000 3.90035 0 0.0982200  
17.5000 2.06476 0 0.0907683  
22.5000 1.24834 0 0.0595622  
27.5000 0.734287 0 0.0491611  
32.5000 0.464864 0 0.0322603  
37.5000 0.332317 0 0.0335927  
42.5000 0.203677 0 0.0216267  
47.5000 0.0884079 0 0.0126708  
52.5000 0.0310654 0 0.00615236  
57.5000 0.00198886 0 0.00243434  
62.5000 -0.0417089 0 0.0100153  
67.5000 -0.0316469 0 0.00830065  
72.5000 -0.0483005 0 0.00981253  
77.5000 -0.0330127 0 0.00932639  
82.5000 -0.0979297 0 0.0190805  
87.5000 -0.0336048 0 0.00956684  
92.5000 -0.0362654 0 0.0138289  
97.5000 -0.0623881 0 0.0168078  
102.500 -0.0210662 0 0.00642864  
107.500 -0.0321752 0 0.0110939  
112.500 -0.0559925 0 0.0237378  
117.500 -0.00912727 0 0.00524060  
122.500 -0.0130211 0 0.00621851  
127.500 -0.0182283 0 0.00745270  
132.500 -0.00506700 0 0.00179626  
137.500 -0.00947495 0 0.00386882  
142.500 -0.00682225 0 0.00276643  
147.500 -0.00198498 0 0.00105040  
152.500 -0.00221421 0 0.000856189  
157.500 -0.000915825 0 0.000433760  
162.500 -0.000319067 0 0.000193546  
167.500 -0.0000617656 0 0.0000432185


==> Figure data/Figure 24/reSolve_histo_0_qT_NNLO.dat <==
<0 0 0 0
2.5 10.719 0 0.0528048
7.5 7.47907 0 0.0443
12.5 3.82021 0 0.0319097
17.5 2.1436 0 0.0241925
22.5 1.25212 0 0.0183801
27.5 0.757932 0 0.0146231
32.5 0.458876 0 0.0115333
37.5 0.269512 0 0.0090833
42.5 0.157055 0 0.0067704
47.5 0.0740827 0 0.00483162
52.5 0.0236951 0 0.00303788
57.5 -0.014581 0 0.0023711
62.5 -0.034252 0 0.00299482
67.5 -0.054002 0 0.00391007
72.5 -0.0639286 0 0.00516034
77.5 -0.0664384 0 0.00529525
82.5 -0.0717978 0 0.00572226
87.5 -0.0656879 0 0.0051676
92.5 -0.0594481 0 0.00441876
97.5 -0.0502719 0 0.005936
102.5 -0.0432823 0 0.00557213
107.5 -0.0377076 0 0.00522511
112.5 -0.0306824 0 0.00359936
117.5 -0.022007 0 0.00264121
122.5 -0.0170516 0 0.00203149
127.5 -0.0136619 0 0.00241389
132.5 -0.00724457 0 0.00126008
137.5 -0.00551726 0 0.000961933
142.5 -0.00460286 0 0.000838803
147.5 -0.00306576 0 0.000564525
152.5 -0.00244469 0 0.000860568
157.5 -0.00110828 0 0.000269988
162.5 -0.000716661 0 0.00012945
167.5 -0.000487658 0 9.27264e-05
>170 -0.00284118 0 0.00208361


==> Figure data/Figure 25/dyres_yZ_NNLO_eta.dat <==
-2 0 0 0
-1.75000 7.338.22 0 0.848189    
-1.25000 27.811.9 0 0.845865    
-0.750000 44.950.7 0 0.953853    
-0.250000 51.577.3 0 0.835054    
0.250000 50.241.3 0 0.958463    
0.750000 46.689.1 0 0.998961    
1.25000 27.032.6 0 0.819105    
1.75000 6.896.44 0 1.00760
2 0 0 0    


==> Figure data/Figure 25/reSolve_yZ_histo_0_eta.dat <==
-2 0 0 0
-1.75 7.45853 0 0.20123
-1.25 28.2233 0 0.292659
-0.75 45.6572 0 0.347508
-0.25 51.0089 0 0.36651
0.25 50.97 0 0.363861
0.75 45.6451 0 0.34637
1.25 28.3317 0 0.292882
1.75 7.55079 0 0.199015
2 0 0 0


==> Figure data/Figure 26/dyres_NLO_qT.dat <==
2.50000 103.303 0 0.665548    
7.50000 91.6691 0 1.02856    
12.5000 57.4697 0 0.544001    
17.5000 39.6211 0 0.541910    
22.5000 27.9918 0 0.329925    
27.5000 19.2371 0 0.401906    
32.5000 14.4504 0 0.360238    
37.5000 10.9279 0 0.293358    
42.5000 8.56887 0 0.276669    
47.5000 6.02711 0 0.170809    
52.5000 5.38648 0 0.193114    
57.5000 4.20267 0 0.168946    
62.5000 3.10182 0 0.107483    
67.5000 2.50105 0 0.114442    
72.5000 1.94083 0 0.103608    
77.5000 1.53892 0 0.0763598    
82.5000 1.15872 0 0.0603865    
87.5000 0.749079 0 0.0490873    
92.5000 0.546515 0 0.0364528    
97.5000 0.359089 0 0.0312521    
102.500 0.253142 0 0.0160888    
107.500 0.141105 0 0.0159967    
112.500 0.0948612 0 0.0114283    
117.500 0.0402040 0 0.00856247    
122.500 0.0161317 0 0.00552466    
127.500 0.0121811 0 0.00251696    
132.500 -0.00286961 0 0.00374179    
137.500 -0.00304558 0 0.00188511    
142.500 -0.00746220 0 0.00224410    
147.500 -0.00581001 0 0.00229174    
152.500 -0.00370970 0 0.000947325    
157.500 -0.00243588 0 0.000466057    
162.500 -0.00186802 0 0.000397142    
167.500 -0.000539552 0 0.000272431    


==> Figure data/Figure 26/dyres_NNLO_qT.dat <==
2.5 84.7479 0 1.50456
7.5 89.4661 0 2.13551
12.5 62.3028 0 1.54815
17.5 40.3156 0 1.69136
22.5 28.0539 0 1.22935
27.5 22.8261 0 0.939081
32.5 17.8129 0 0.924649
37.5 13.0654 0 0.747935
42.5 10.7176 0 0.838957
47.5 8.0727 0 0.83342
52.5 5.62169 0 0.442163
57.5 4.59199 0 0.443405
62.5 3.40523 0 0.309736
67.5 3.49709 0 0.414738
72.5 3.90773 0 0.988199
77.5 2.30449 0 0.21629
82.5 1.84057 0 0.233251
87.5 1.26903 0 0.162324
92.5 0.756787 0 0.0929308
97.5 0.565839 0 0.0768177
102.5 0.497552 0 0.0596876
107.5 0.262215 0 0.034012
112.5 0.176712 0 0.0272242
117.5 0.0909549 0 0.0147534
122.5 0.0770301 0 0.0137401
127.5 0.0270059 0 0.0164284
132.5 0.0163894 0 0.00768925
137.5 0.0162602 0 0.00243855
142.5 0.00744838 0 0.00132984
147.5 0.00330095 0 0.000554203
152.5 -0.0000392 0 0.001.18497
157.5 -0.0020076 0 0.00158715
162.5 0.000160242 0 0.000100366
167.5 -0.00039224 0 0.000277068



==> Figure data/Figure 26/reSolve_histo_0_qT_NLO.dat <==
<0 0 0 0
2.5 104.633 0 0.556876
7.5 90.8137 0 0.514346
12.5 58.0674 0 0.413613
17.5 39.0035 0 0.340572
22.5 27.3392 0 0.285676
27.5 19.8243 0 0.244218
32.5 14.7005 0 0.211505
37.5 11.1026 0 0.183681
42.5 8.52351 0 0.16159
47.5 6.5805 0 0.142648
52.5 5.12123 0 0.126537
57.5 4.01101 0 0.11127
62.5 3.14003 0 0.100226
67.5 2.47249 0 0.0887538
72.5 1.92385 0 0.0826404
77.5 1.45168 0 0.0689642
82.5 1.09256 0 0.0742293
87.5 0.758527 0 0.0525875
92.5 0.519002 0 0.0362728
97.5 0.324769 0 0.0501972
102.5 0.208649 0 0.0537084
107.5 0.105565 0 0.032104
112.5 0.0676547 0 0.022398
117.5 0.0378946 0 0.0154516
122.5 0.00892036 0 0.0109198
127.5 -0.00102708 0 0.00518106
132.5 -0.00544031 0 0.00367719
137.5 -0.00657548 0 0.00269823
142.5 -0.00995302 0 0.00345867
147.5 -0.00653933 0 0.00146814
152.5 -0.00418094 0 0.000837081
157.5 -0.00366076 0 0.000696151
162.5 -0.00229419 0 0.000400097
167.5 -0.00132637 0 0.000205217
>170 -0.0101242 0 0.00391557


==> Figure data/Figure 26/reSolve_histo_0_qT_NNLO.dat <==
<0 0 0 0
2.5 87.2822 0 0.775274
7.5 89.5024 0 0.936241
12.5 61.4058 0 0.816856
17.5 42.0495 0 0.677615
22.5 30.7293 0 0.574871
27.5 22.7629 0 0.496754
32.5 17.0537 0 0.425679
37.5 12.9382 0 0.34565
42.5 10.2243 0 0.297845
47.5 8.09209 0 0.252736
52.5 6.41073 0 0.2254
57.5 5.22479 0 0.198077
62.5 4.01957 0 0.155493
67.5 3.41047 0 0.148321
72.5 2.71676 0 0.12959
77.5 2.12634 0 0.100365
82.5 1.60653 0 0.0758693
87.5 1.19968 0 0.0573227
92.5 0.893983 0 0.0439835
97.5 0.604035 0 0.0334668
102.5 0.450738 0 0.0281748
107.5 0.286545 0 0.0161177
112.5 0.186687 0 0.0135617
117.5 0.106363 0 0.0111541
122.5 0.0567315 0 0.0101985
127.5 0.0371773 0 0.00472231
132.5 0.0166723 0 0.00631109
137.5 0.0138582 0 0.00104611
142.5 0.00527877 0 0.000865143
147.5 0.00229142 0 0.000949254
152.5 0.000373671 0 0.000539474
157.5 -0.000238529 0 0.00041715
162.5 -0.000379847 0 0.000197145
167.5 -0.000803235 0 0.000555822
>170 0 0 0


==> Figure data/Figure 27/histo_0_pTmax_absolutepbperGeV_NLO.dat <==
<0 0 0 0
0.5 0 0 0
1.5 0 0 0
2.5 0 0 0
3.5 0 0 0
4.5 0 0 0
5.5 0 0 0
6.5 0 0 0
7.5 0 0 0
8.5 0 0 0
9.5 0 0 0
10.5 0 0 0
11.5 0 0 0
12.5 0 0 0
13.5 0 0 0
14.5 0 0 0
15.5 0 0 0
16.5 0 0 0
17.5 0 0 0
18.5 0 0 0
19.5 0 0 0
20.5 0.19105 0 0.0371951
21.5 0.472659 0 0.0545771
22.5 1.02172 0 0.0803394
23.5 1.27084 0 0.0779125
24.5 1.76219 0 0.0845848
25.5 2.13508 0 0.0891423
26.5 2.39532 0 0.0914818
27.5 3.10123 0 0.104183
28.5 3.28465 0 0.102812
29.5 3.69401 0 0.106183
30.5 4.13426 0 0.112777
31.5 4.75736 0 0.118274
32.5 5.15614 0 0.122362
33.5 5.67969 0 0.127627
34.5 6.38244 0 0.135156
35.5 6.72868 0 0.136801
36.5 7.52322 0 0.142563
37.5 8.27812 0 0.148738
38.5 8.74245 0 0.151721
39.5 9.4972 0 0.157995
40.5 10.8302 0 0.167748
41.5 11.7923 0 0.173545
42.5 12.9178 0 0.181107
43.5 14.7969 0 0.19328
44.5 17.4652 0 0.209935
45.5 21.4942 0 0.23414
46.5 20.3099 0 0.226941
47.5 15.9329 0 0.202363
48.5 11.9366 0 0.174072
49.5 8.96959 0 0.150135
50.5 6.88585 0 0.130376
51.5 5.34986 0 0.119871
52.5 4.13802 0 0.105924
53.5 3.39894 0 0.092429
54.5 2.64881 0 0.0840618
55.5 2.02999 0 0.0737937
56.5 1.57131 0 0.0672026
57.5 1.33537 0 0.0596885
58.5 0.996186 0 0.0590941
59.5 0.793645 0 0.0508229
60.5 0.600908 0 0.0576832
61.5 0.501912 0 0.046329
62.5 0.403526 0 0.0413625
63.5 0.323211 0 0.0374922
64.5 0.251806 0 0.0340967
65.5 0.156387 0 0.0357557
66.5 0.0965918 0 0.0291957
67.5 0.0602343 0 0.0288953
68.5 0.0181011 0 0.0331421
69.5 -0.0143922 0 0.0253762
70.5 0.00438575 0 0.0258521
71.5 -0.0579615 0 0.0215969
72.5 -0.0828888 0 0.0234027
73.5 -0.100622 0 0.0306323
74.5 -0.12476 0 0.0389478
75.5 -0.0975706 0 0.0193673
76.5 -0.127665 0 0.0365812
77.5 -0.128218 0 0.0227384
78.5 -0.148934 0 0.0269473
79.5 -0.126355 0 0.0175772
80.5 -0.101298 0 0.0224499
81.5 -0.114162 0 0.021442
82.5 -0.137821 0 0.0202864
83.5 -0.136511 0 0.0268394
84.5 -0.11541 0 0.018654
85.5 -0.103816 0 0.0154786
86.5 -0.10168 0 0.016347
87.5 -0.133674 0 0.0206357
88.5 -0.0773867 0 0.0122915
89.5 -0.0906548 0 0.0152892
90.5 -0.0949386 0 0.0151208
91.5 -0.0886595 0 0.0156929
92.5 -0.111928 0 0.0157738
93.5 -0.0889066 0 0.0155637
94.5 -0.0702373 0 0.0170635
95.5 -0.077313 0 0.013261
96.5 -0.0517415 0 0.00990634
97.5 -0.065756 0 0.0134434
98.5 -0.0717084 0 0.0129861
99.5 -0.0858273 0 0.0151811
>100 -0.786706 0 0.317352


==> Figure data/Figure 27/histo_0_pTmax_absolutepbperGeV_NNLO.dat <==
<0 0 0 0
0.5 0 0 0
1.5 0 0 0
2.5 0 0 0
3.5 0 0 0
4.5 0 0 0
5.5 0 0 0
6.5 0 0 0
7.5 0 0 0
8.5 0 0 0
9.5 0 0 0
10.5 0 0 0
11.5 0 0 0
12.5 0 0 0
13.5 0 0 0
14.5 0 0 0
15.5 0 0 0
16.5 0 0 0
17.5 0 0 0
18.5 0 0 0
19.5 0 0 0
20.5 0.165385 0 0.0350368
21.5 0.546195 0 0.0648542
22.5 1.04794 0 0.0770157
23.5 1.35331 0 0.0806139
24.5 1.82611 0 0.0859625
25.5 2.24901 0 0.0921348
26.5 2.46345 0 0.0934457
27.5 3.1786 0 0.106102
28.5 3.43717 0 0.106461
29.5 3.81654 0 0.108893
30.5 4.23892 0 0.114752
31.5 4.9539 0 0.122107
32.5 5.26751 0 0.124217
33.5 5.86638 0 0.130706
34.5 6.51176 0 0.137467
35.5 7.00809 0 0.140507
36.5 7.67035 0 0.145651
37.5 8.42447 0 0.151274
38.5 9.03167 0 0.155944
39.5 9.92473 0 0.163453
40.5 10.946 0 0.169993
41.5 12.1766 0 0.178553
42.5 13.3277 0 0.18552
43.5 15.1278 0 0.197797
44.5 18.0502 0 0.215697
45.5 22.212 0 0.239445
46.5 20.7615 0 0.232837
47.5 16.1767 0 0.204403
48.5 11.8504 0 0.177489
49.5 8.97121 0 0.153352
50.5 6.80379 0 0.133527
51.5 5.12793 0 0.117483
52.5 4.05613 0 0.106874
53.5 3.25312 0 0.0925606
54.5 2.64508 0 0.0840085
55.5 1.86444 0 0.0725846
56.5 1.59422 0 0.0650096
57.5 1.20045 0 0.0591214
58.5 0.951881 0 0.0566072
59.5 0.710486 0 0.0514965
60.5 0.582392 0 0.0464217
61.5 0.423955 0 0.0515013
62.5 0.37778 0 0.0473836
63.5 0.248933 0 0.0365019
64.5 0.20089 0 0.0326831
65.5 0.125291 0 0.0343185
66.5 0.100834 0 0.0295641
67.5 0.0088341 0 0.0308405
68.5 0.00992625 0 0.0249276
69.5 -0.0190965 0 0.0323702
70.5 -0.0515903 0 0.025123
71.5 -0.0606761 0 0.0236219
72.5 -0.107721 0 0.0221802
73.5 -0.107224 0 0.0301109
74.5 -0.153568 0 0.0402523
75.5 -0.116864 0 0.0217206
76.5 -0.114609 0 0.0180444
77.5 -0.149651 0 0.0420375
78.5 -0.156738 0 0.0221713
79.5 -0.143898 0 0.0260228
80.5 -0.152439 0 0.0264781
81.5 -0.10712 0 0.0163164
82.5 -0.130164 0 0.0233198
83.5 -0.155588 0 0.0295828
84.5 -0.1137 0 0.0182241
85.5 -0.127875 0 0.017699
86.5 -0.100242 0 0.0158508
87.5 -0.106344 0 0.0163311
88.5 -0.126135 0 0.0193256
89.5 -0.0760516 0 0.0122145
90.5 -0.107806 0 0.0160582
91.5 -0.0791286 0 0.0144125
92.5 -0.112377 0 0.0172867
93.5 -0.100245 0 0.0155666
94.5 -0.0782479 0 0.0139393
95.5 -0.0714159 0 0.0183613
96.5 -0.0780037 0 0.0129735
97.5 -0.0508431 0 0.0112071
98.5 -0.0681079 0 0.013157
99.5 -0.0860995 0 0.0151124
>100 -0.812833 0 0.371765


==> Figure data/Figure 27/histo_0_pTmin_absolutepbperGeV_NLO.dat <==
<0 0 0 0
0.5 0 0 0
1.5 0 0 0
2.5 0 0 0
3.5 0 0 0
4.5 0 0 0
5.5 0 0 0
6.5 0 0 0
7.5 0 0 0
8.5 0 0 0
9.5 0 0 0
10.5 0 0 0
11.5 0 0 0
12.5 0 0 0
13.5 0 0 0
14.5 0 0 0
15.5 0 0 0
16.5 0 0 0
17.5 0 0 0
18.5 0 0 0
19.5 0 0 0
20.5 2.95618 0 0.130736
21.5 3.16944 0 0.121693
22.5 3.66445 0 0.127721
23.5 4.07591 0 0.125217
24.5 4.57387 0 0.126826
25.5 5.11673 0 0.131225
26.5 5.23887 0 0.130799
27.5 5.8334 0 0.136994
28.5 6.56197 0 0.139134
29.5 7.24578 0 0.147136
30.5 7.58063 0 0.148754
31.5 8.28276 0 0.153931
32.5 8.82327 0 0.158322
33.5 9.64783 0 0.161127
34.5 10.5129 0 0.169902
35.5 11.5804 0 0.173345
36.5 12.3716 0 0.180965
37.5 13.1879 0 0.183218
38.5 13.849 0 0.186722
39.5 15.3059 0 0.197715
40.5 16.4436 0 0.203658
41.5 17.825 0 0.21342
42.5 18.4076 0 0.215889
43.5 17.9754 0 0.213798
44.5 15.8753 0 0.204015
45.5 8.885 0 0.152886
46.5 3.29839 0 0.0935149
47.5 1.47575 0 0.0718681
48.5 0.719676 0 0.0504164
49.5 0.432159 0 0.0409919
50.5 0.265168 0 0.0389198
51.5 0.112386 0 0.0276039
52.5 0.0332668 0 0.0265914
53.5 -0.0254878 0 0.0155755
54.5 -0.0871792 0 0.0207131
55.5 -0.0750419 0 0.014258
56.5 -0.0407958 0 0.00822897
57.5 -0.0860372 0 0.0170825
58.5 -0.0610637 0 0.0128788
59.5 -0.0624883 0 0.0192557
60.5 -0.060345 0 0.0116543
61.5 -0.0584284 0 0.0161741
62.5 -0.0477511 0 0.0137152
63.5 -0.0433143 0 0.0106763
64.5 -0.0338362 0 0.0110514
65.5 -0.0153295 0 0.00562962
66.5 -0.0174319 0 0.00578532
67.5 -0.0178865 0 0.00555748
68.5 -0.0190094 0 0.00485795
69.5 -0.0131058 0 0.00451077
70.5 -0.0124672 0 0.00429926
71.5 -0.00534488 0 0.00224675
72.5 -0.0120142 0 0.0050516
73.5 -0.00440221 0 0.00239219
74.5 -0.00284918 0 0.00143553
75.5 -0.00596604 0 0.00369426
76.5 -0.00445817 0 0.00269377
77.5 -0.00108837 0 0.000717144
78.5 -0.00149468 0 0.000772585
79.5 -0.000266387 0 0.000189633
80.5 -0.00272695 0 0.00155091
81.5 -0.000595714 0 0.000460666
82.5 -0.00044516 0 0.000307787
83.5 -0.00172709 0 0.000973704
84.5 -1.10639e-05 0 8.17213e-06
85.5 -0.00114471 0 0.000676487
86.5 -0.000509816 0 0.000208125
87.5 -0.000416955 0 0.000258099
88.5 -0.000524888 0 0.000243021
89.5 -0.000295187 0 0.000159754
90.5 -0.000191109 0 0.000149197
91.5 -0.000135578 0 6.01758e-05
92.5 -0.000212405 0 0.000122015
93.5 -8.00543e-05 0 5.59763e-05
94.5 -4.49488e-05 0 3.96708e-05
95.5 -6.97338e-09 0 6.97338e-09
96.5 -3.40674e-06 0 2.77504e-06
97.5 -1.66325e-05 0 1.24321e-05
98.5 -3.53547e-05 0 3.03751e-05
99.5 -3.576e-05 0 3.49989e-05
>100 -1.96074e-05 0 0.000149456


==> Figure data/Figure 27/histo_0_pTmin_absolutepbperGeV_NNLO.dat <==
<0 0 0 0
0.5 0 0 0
1.5 0 0 0
2.5 0 0 0
3.5 0 0 0
4.5 0 0 0
5.5 0 0 0
6.5 0 0 0
7.5 0 0 0
8.5 0 0 0
9.5 0 0 0
10.5 0 0 0
11.5 0 0 0
12.5 0 0 0
13.5 0 0 0
14.5 0 0 0
15.5 0 0 0
16.5 0 0 0
17.5 0 0 0
18.5 0 0 0
19.5 0 0 0
20.5 2.94015 0 0.13203
21.5 3.12001 0 0.122927
22.5 3.77251 0 0.131618
23.5 3.98633 0 0.124044
24.5 4.53817 0 0.128741
25.5 5.05353 0 0.132364
26.5 5.35861 0 0.136319
27.5 5.80329 0 0.137191
28.5 6.66479 0 0.141776
29.5 7.30935 0 0.149183
30.5 7.60631 0 0.151337
31.5 8.29363 0 0.155771
32.5 8.98488 0 0.158935
33.5 9.52818 0 0.164664
34.5 10.734 0 0.173777
35.5 11.6387 0 0.17656
36.5 12.4143 0 0.18179
37.5 13.5117 0 0.189288
38.5 14.0822 0 0.19048
39.5 15.4533 0 0.200897
40.5 16.6886 0 0.206932
41.5 18.3823 0 0.219815
42.5 18.8714 0 0.221687
43.5 18.6006 0 0.219591
44.5 16.5006 0 0.211265
45.5 9.26198 0 0.156582
46.5 3.44807 0 0.0978958
47.5 1.52195 0 0.0738918
48.5 0.734462 0 0.0528916
49.5 0.453894 0 0.0395274
50.5 0.272204 0 0.0359563
51.5 0.118396 0 0.0286863
52.5 0.0291937 0 0.0274872
53.5 -0.0291626 0 0.0160213
54.5 -0.0641236 0 0.0207453
55.5 -0.0879567 0 0.015186
56.5 -0.0483434 0 0.00995033
57.5 -0.0668165 0 0.0151727
58.5 -0.0870269 0 0.0153018
59.5 -0.0419283 0 0.0119261
60.5 -0.0644994 0 0.0177854
61.5 -0.0736558 0 0.0173828
62.5 -0.0519856 0 0.0160321
63.5 -0.0345146 0 0.00868078
64.5 -0.0314936 0 0.0101607
65.5 -0.0261178 0 0.00891384
66.5 -0.0149682 0 0.0056913
67.5 -0.0162444 0 0.00490559
68.5 -0.0195503 0 0.00504866
69.5 -0.0101123 0 0.00368367
70.5 -0.0169575 0 0.00507516
71.5 -0.00459795 0 0.00208543
72.5 -0.0129704 0 0.00477885
73.5 -0.00410109 0 0.00223295
74.5 -0.00244888 0 0.00182661
75.5 -0.00667465 0 0.0035213
76.5 -0.00463242 0 0.00244745
77.5 -0.000988023 0 0.000648666
78.5 -0.000932511 0 0.000550057
79.5 -0.000520496 0 0.000445455
80.5 -0.00270246 0 0.00144487
81.5 -0.000112766 0 0.000112128
82.5 -0.000819422 0 0.000471906
83.5 -0.000904717 0 0.000592573
84.5 -0.000659288 0 0.000632658
85.5 -0.00108385 0 0.000643477
86.5 -0.000383631 0 0.000172967
87.5 -0.000336486 0 0.000214911
88.5 -0.000408521 0 0.000219146
89.5 -0.000514986 0 0.000222722
90.5 -0.00018502 0 0.000144941
91.5 -0.000121338 0 5.3693e-05
92.5 -0.000200302 0 0.000118967
93.5 -8.70206e-05 0 5.3942e-05
94.5 -3.75712e-05 0 3.75712e-05
95.5 -7.00864e-09 0 7.00864e-09
96.5 -3.30605e-06 0 2.67658e-06
97.5 -1.60956e-05 0 1.19696e-05
98.5 -3.13455e-05 0 2.65177e-05
99.5 -3.511e-05 0 3.435e-05
>100 -1.94595e-05 0 0.000126952


==> Figure data/Figure 28/histo_0_absolute_eta_LO.dat <==
<-5 1.09E-05 0 5.15E-06
-4.9 0.0881556 0 0.0206988
-4.7 1.225852 0 0.219398
-4.5 4.68358 0 0.277806
-4.3 10.36388 0 0.439752
-4.1 17.31328 0 0.478708
-3.9 23.7858 0 0.551926
-3.7 29.617 0 0.617538
-3.5 34.2572 0 0.663222
-3.3 37.692 0 0.695812
-3.1 40.3098 0 0.718836
-2.9 42.1722 0 0.734876
-2.7 43.4256 0 0.745438
-2.5 44.3976 0 0.753798
-2.3 44.9398 0 0.758136
-2.1 45.3408 0 0.761264
-1.9 45.5834 0 0.763032
-1.7 45.7716 0 0.764734
-1.5 45.8828 0 0.765636
-1.3 45.959 0 0.76607
-1.1 45.9776 0 0.76617
-0.9 46.1004 0 0.76741
-0.7 46.092 0 0.767202
-0.5 46.154 0 0.767652
-0.3 46.11 0 0.767176
-0.1 46.1648 0 0.767724
0.1 46.1604 0 0.767732
0.3 46.1662 0 0.76767
0.5 46.0862 0 0.767076
0.7 46.1174 0 0.767418
0.9 46.044 0 0.766636
1.1 45.9928 0 0.766438
1.3 45.998 0 0.766518
1.5 45.8882 0 0.765484
1.7 45.7298 0 0.764266
1.9 45.5736 0 0.763072
2.1 45.36 0 0.761442
2.3 44.9426 0 0.758058
2.5 44.3812 0 0.753422
2.7 43.4314 0 0.745716
2.9 42.1716 0 0.734854
3.1 40.3702 0 0.71963
3.3 37.646 0 0.695256
3.5 34.2072 0 0.662664
3.7 29.6434 0 0.617378
3.9 23.8426 0 0.555688
4.1 17.28072 0 0.471396
4.3 10.42114 0 0.484076
4.5 4.67806 0 0.223206
4.7 1.230928 0 0.1838416
4.9 0.0878106 0 0.0208472
>5 1.12E-05 0 3.53568E-05



==> Figure data/Figure 28/histo_0_absolute_eta_NLO.dat <==
<-5 0 0 0
-4.9 0.0579466 0 0.00801
-4.7 0.91776 0 0.0791122
-4.5 3.79886 0 0.274094
-4.3 9.0664 0 0.416968
-4.1 15.57856 0 0.548342
-3.9 22.4532 0 0.594968
-3.7 28.734 0 0.678724
-3.5 34.2498 0 0.723604
-3.3 38.6686 0 0.771412
-3.1 42.1142 0 0.79792
-2.9 44.941 0 0.822474
-2.7 47.1494 0 0.842444
-2.5 49.0352 0 0.857988
-2.3 50.4854 0 0.867452
-2.1 51.9126 0 0.881286
-1.9 52.932 0 0.89032
-1.7 54.1332 0 0.902948
-1.5 55.0132 0 0.907102
-1.3 55.834 0 0.91182
-1.1 56.6116 0 0.922634
-0.9 57.3478 0 0.92884
-0.7 57.8902 0 0.933158
-0.5 58.3102 0 0.939422
-0.3 58.6126 0 0.94249
-0.1 58.7946 0 0.94146
0.1 58.7354 0 0.94141
0.3 58.561 0 0.937382
0.5 58.2664 0 0.938832
0.7 57.9236 0 0.936028
0.9 57.2672 0 0.924772
1.1 56.6226 0 0.923072
1.3 55.895 0 0.915528
1.5 55.0636 0 0.911222
1.7 54.1064 0 0.89989
1.9 52.9868 0 0.889976
2.1 51.8516 0 0.881358
2.3 50.5792 0 0.871064
2.5 49.0398 0 0.856098
2.7 47.1216 0 0.842014
2.9 44.9042 0 0.82157
3.1 42.1552 0 0.800558
3.3 38.6008 0 0.763648
3.5 34.2378 0 0.733084
3.7 28.7368 0 0.671722
3.9 22.3878 0 0.602856
4.1 15.54314 0 0.533208
4.3 8.94566 0 0.452688
4.5 3.7765 0 0.28266
4.7 0.934928 0 0.0861384
4.9 0.0579004 0 0.00925398
>5 0 0 0



==> Figure data/Figure 28/histo_0_absolute_eta_NNLO.dat <==
<-5 0 0 0
-4.9 0.0483204 0 0.0064248
-4.7 0.879508 0 0.0725566
-4.5 3.68852 0 0.252408
-4.3 9.02004 0 0.413594
-4.1 15.7184 0 0.555688
-3.9 22.9314 0 0.602612
-3.7 29.4428 0 0.68357
-3.5 35.17 0 0.73852
-3.3 39.8464 0 0.791738
-3.1 43.4942 0 0.816938
-2.9 46.3356 0 0.842884
-2.7 48.6994 0 0.863944
-2.5 50.5962 0 0.881172
-2.3 52.088 0 0.89118
-2.1 53.4738 0 0.904588
-1.9 54.5138 0 0.917134
-1.7 55.6328 0 0.921866
-1.5 56.3602 0 0.926452
-1.3 57.1508 0 0.932754
-1.1 57.796 0 0.943092
-0.9 58.4162 0 0.943508
-0.7 58.9792 0 0.947696
-0.5 59.2642 0 0.955474
-0.3 59.5298 0 0.959598
-0.1 59.7222 0 0.96058
0.1 59.6228 0 0.952714
0.3 59.4926 0 0.953046
0.5 59.275 0 0.952924
0.7 58.932 0 0.951484
0.9 58.3196 0 0.942972
1.1 57.8576 0 0.941416
1.3 57.1358 0 0.93474
1.5 56.4194 0 0.931362
1.7 55.5876 0 0.921304
1.9 54.5876 0 0.912108
2.1 53.3862 0 0.904622
2.3 52.2246 0 0.896068
2.5 50.5776 0 0.879776
2.7 48.6386 0 0.864026
2.9 46.4586 0 0.846172
3.1 43.4656 0 0.817612
3.3 39.7294 0 0.78289
3.5 35.2202 0 0.745974
3.7 29.4544 0 0.680862
3.9 22.761 0 0.602048
4.1 15.81552 0 0.53272
4.3 8.86546 0 0.447818
4.5 3.67048 0 0.260452
4.7 0.897502 0 0.0782354
4.9 0.0483304 0 0.007555
>5 0 0 0



==> Figure data/Figure 29/histo_0_mT_LO.dat <==
<0 0 0 0
1 0 0 0
3 0 0 0
5 0 0 0
7 0 0 0
9 0 0 0
11 0 0 0
13 0 0 0
15 0 0 0
17 0 0 0
19 0 0 0
21 0 0 0
23 0 0 0
25 0 0 0
27 0 0 0
29 0 0 0
31 0 0 0
33 0 0 0
35 0 0 0
37 0 0 0
39 0 0 0
41 0 0 0
43 0 0 0
45 0 0 0
47 0 0 0
49 0 0 0
51 19.2929 0 0.418256
53 20.4402 0 0.380625
55 21.9332 0 0.375519
57 22.8469 0 0.377642
59 24.2674 0 0.381022
61 25.8347 0 0.389701
63 27.0883 0 0.392773
65 28.8961 0 0.402424
67 30.9756 0 0.41481
69 33.38 0 0.42738
71 36.0393 0 0.441699
73 40.0926 0 0.462549
75 45.9205 0 0.491925
77 55.4815 0 0.536764
79 72.2605 0 0.609257
81 47.4893 0 0.491665
83 11.7823 0 0.241531
85 4.92088 0 0.152334
87 2.70395 0 0.110659
89 1.77421 0 0.0880594
91 1.21055 0 0.0726678
93 0.892801 0 0.0597971
95 0.740752 0 0.0558997
97 0.515774 0 0.043352
99 0.445008 0 0.0396349
101 0.35105 0 0.0369732
103 0.292073 0 0.0309466
105 0.262355 0 0.0290983
107 0.222676 0 0.025596
109 0.206486 0 0.0253248
111 0.164287 0 0.0241619
113 0.137998 0 0.0221342
115 0.138264 0 0.0212942
117 0.115329 0 0.0179489
119 0.0963818 0 0.015457
121 0.0897472 0 0.0141175
123 0.0775229 0 0.0123076
125 0.0713094 0 0.0110559
127 0.0596539 0 0.00955559
129 0.0557927 0 0.0086928
131 0.0634758 0 0.0096523
133 0.0435629 0 0.00751199
135 0.0427278 0 0.00706389
137 0.0398301 0 0.00721434
139 0.0369263 0 0.00626057
141 0.0346735 0 0.0068324
143 0.0321976 0 0.0068192
145 0.026615 0 0.00570878
147 0.0215631 0 0.00523484
149 0.0228626 0 0.00543516
151 0.0252714 0 0.00541654
153 0.0216813 0 0.0047561
155 0.0177879 0 0.00392698
157 0.0196708 0 0.00415355
159 0.0122152 0 0.00299808
161 0.0122374 0 0.00302452
163 0.0140061 0 0.00314377
165 0.0128247 0 0.00294706
167 0.0129241 0 0.00295188
169 0.00878524 0 0.00222272
171 0.00869923 0 0.00201067
173 0.0104525 0 0.00238981
175 0.00621906 0 0.00176397
177 0.00632505 0 0.00167882
179 0.00728055 0 0.00181441
181 0.00732367 0 0.00175802
183 0.00605926 0 0.00153332
185 0.00365618 0 0.00110752
187 0.00447367 0 0.00129026
189 0.00390842 0 0.00116996
191 0.00333968 0 0.00111214
193 0.00365934 0 0.00107709
195 0.0020712 0 0.00080594
197 0.00139886 0 0.000591223
199 0.00131345 0 0.000657825
>200 0 0 0


==> Figure data/Figure 29/histo_0_mT_NLO.dat <==
<0 0 0 0
1 -0.147894 0 0.0655025
3 -0.122966 0 0.0464083
5 -0.0328663 0 0.0208727
7 -0.0992286 0 0.0464267
9 -0.0320436 0 0.0457803
11 -0.215789 0 0.09741
13 -0.176027 0 0.0863106
15 -0.103668 0 0.0454525
17 -0.145976 0 0.0654389
19 -0.0773107 0 0.0441059
21 -0.402171 0 0.130685
23 -0.102417 0 0.0682678
25 -0.127623 0 0.0564364
27 -0.125325 0 0.0464923
29 -0.331232 0 0.144147
31 -0.179473 0 0.127446
33 -0.0954495 0 0.0898807
35 -0.222335 0 0.0898342
37 -0.116707 0 0.110535
39 -0.212242 0 0.139518
41 -0.0138005 0 0.111186
43 -0.0434259 0 0.0840603
45 1.40638 0 0.195988
47 4.80172 0 0.318936
49 8.89197 0 0.385884
51 13.828 0 0.423814
53 18.9494 0 0.460841
55 22.3478 0 0.470574
57 24.876 0 0.485284
59 28.32 0 0.499344
61 31.0301 0 0.513975
63 33.0485 0 0.524889
65 35.7806 0 0.540804
67 38.5222 0 0.553073
69 42.4109 0 0.579165
71 46.5128 0 0.601829
73 51.3973 0 0.627335
75 58.5231 0 0.662864
77 71.3772 0 0.724744
79 93.0926 0 0.82319
81 61.2162 0 0.665508
83 15.1511 0 0.332656
85 6.28076 0 0.211295
87 3.55366 0 0.16157
89 2.24613 0 0.124908
91 1.51245 0 0.103785
93 1.15454 0 0.0881524
95 0.891938 0 0.081894
97 0.73124 0 0.0729319
99 0.605625 0 0.0627866
101 0.459672 0 0.0591693
103 0.368957 0 0.0536407
105 0.390274 0 0.0559684
107 0.29114 0 0.0403682
109 0.261494 0 0.0395791
111 0.210048 0 0.0300053
113 0.163037 0 0.0282217
115 0.167944 0 0.027003
117 0.154681 0 0.0270462
119 0.126737 0 0.0222446
121 0.121247 0 0.0216876
123 0.0889967 0 0.0238251
125 0.11156 0 0.0284709
127 0.0574819 0 0.0181931
129 0.0777825 0 0.0202801
131 0.076502 0 0.0199391
133 0.0747872 0 0.0189745
135 0.0376022 0 0.0135936
137 0.0591086 0 0.0145988
139 0.050953 0 0.0130589
141 0.0435114 0 0.010704
143 0.0283853 0 0.00858085
145 0.0380539 0 0.0107757
147 0.0395083 0 0.0144298
149 0.0267141 0 0.00767819
151 0.0242347 0 0.0070436
153 0.0261495 0 0.00659653
155 0.0178298 0 0.00818029
157 0.0220776 0 0.0055629
159 0.020256 0 0.00532219
161 0.027998 0 0.00613755
163 0.00824621 0 0.00301174
165 0.0191501 0 0.00539886
167 0.0133349 0 0.0033881
169 0.0117136 0 0.00343108
171 0.0150401 0 0.00398084
173 0.00917794 0 0.00334701
175 0.0127082 0 0.00315407
177 0.0106135 0 0.00305013
179 0.0099273 0 0.00287298
181 0.00501613 0 0.00164191
183 0.00843937 0 0.00248492
185 0.00579983 0 0.00214724
187 0.00555574 0 0.00176859
189 0.00579577 0 0.00256614
191 0.00374889 0 0.00155413
193 0.00523359 0 0.00204685
195 0.00174703 0 0.000843858
197 0.00281347 0 0.00123203
199 0.000787866 0 0.00055894
>200 0 0 0


==> Figure data/Figure 29/histo_0_mT_NNLO.dat <==
<0 0 0 0
1 -0.146072 0 0.0653297
3 -0.113475 0 0.0463423
5 -0.0460619 0 0.0248162
7 -0.0903715 0 0.046293
9 -0.0281225 0 0.0488628
11 -0.22927 0 0.106854
13 -0.184038 0 0.0908242
15 -0.0754462 0 0.034295
17 -0.144012 0 0.0621175
19 -0.116335 0 0.0601866
21 -0.389414 0 0.138549
23 -0.155399 0 0.0614793
25 -0.103912 0 0.0718489
27 -0.116997 0 0.0451921
29 -0.338324 0 0.149501
31 -0.182172 0 0.134825
33 -0.0592794 0 0.0850682
35 -0.221039 0 0.0719564
37 -0.140323 0 0.128207
39 -0.258015 0 0.124499
41 -0.0460576 0 0.104591
43 -0.0407355 0 0.0833967
45 1.38031 0 0.19708
47 4.80484 0 0.323409
49 9.14647 0 0.386656
51 13.9897 0 0.426672
53 19.4738 0 0.469992
55 22.7497 0 0.479593
57 25.2956 0 0.493026
59 28.9923 0 0.50974
61 31.5626 0 0.520391
63 33.7357 0 0.534169
65 36.3153 0 0.547988
67 39.2614 0 0.562338
69 43.1863 0 0.589671
71 47.2683 0 0.610872
73 52.414 0 0.638194
75 59.4648 0 0.673493
77 72.7111 0 0.737311
79 94.7735 0 0.836803
81 62.2399 0 0.676115
83 15.5051 0 0.339744
85 6.35046 0 0.214175
87 3.58393 0 0.163437
89 2.32653 0 0.129253
91 1.5688 0 0.106522
93 1.15527 0 0.0892422
95 0.924526 0 0.084317
97 0.738233 0 0.0734782
99 0.637315 0 0.0653026
101 0.450507 0 0.0586988
103 0.373635 0 0.0541988
105 0.385647 0 0.0557148
107 0.320282 0 0.044102
109 0.257032 0 0.0396159
111 0.222676 0 0.0312793
113 0.153537 0 0.0254157
115 0.169526 0 0.0291979
117 0.171355 0 0.0275832
119 0.139268 0 0.024273
121 0.116924 0 0.0210188
123 0.105846 0 0.0242499
125 0.0941337 0 0.0275554
127 0.0570378 0 0.0172009
129 0.0734257 0 0.0202229
131 0.0816695 0 0.0191192
133 0.0746964 0 0.0208269
135 0.0444074 0 0.0142382
137 0.0568812 0 0.0150347
139 0.0575764 0 0.0138973
141 0.0454658 0 0.0106858
143 0.0237676 0 0.00674973
145 0.0390671 0 0.0117501
147 0.0422299 0 0.0146136
149 0.024205 0 0.00670637
151 0.0281173 0 0.00811938
153 0.0270625 0 0.006594
155 0.0182464 0 0.00833667
157 0.018152 0 0.00493394
159 0.0245902 0 0.00598117
161 0.0273616 0 0.00608883
163 0.00727773 0 0.00264732
165 0.0205238 0 0.0057121
167 0.0140531 0 0.00349064
169 0.00953831 0 0.00304127
171 0.0174383 0 0.00435694
173 0.00935923 0 0.00339921
175 0.0119801 0 0.00306806
177 0.0119021 0 0.00327723
179 0.0100791 0 0.00291943
181 0.00504166 0 0.00164616
183 0.00844559 0 0.0024799
185 0.00590171 0 0.00217738
187 0.00564857 0 0.001803
189 0.00575387 0 0.00262191
191 0.00392404 0 0.0015607
193 0.00531758 0 0.00205866
195 0.00177052 0 0.000865698
197 0.00288471 0 0.0012536
199 0.000812814 0 0.00057497
>200 0 0 0


==> Figure data/Figure 30/histo_0_qq_LO.dat <==
<0 0 0 0
1 0 0 0
3 0 0 0
5 0 0 0
7 0 0 0
9 0 0 0
11 0 0 0
13 0 0 0
15 0 0 0
17 0 0 0
19 0 0 0
21 0 0 0
23 0 0 0
25 0 0 0
27 0 0 0
29 0 0 0
31 0 0 0
33 0 0 0
35 0 0 0
37 0 0 0
39 0 0 0
41 0 0 0
43 0 0 0
45 0 0 0
47 0 0 0
49 0 0 0
51 0 0 0
53 0 0 0
55 0 0 0
57 0 0 0
59 0 0 0
61 0 0 0
63 0 0 0
65 0 0 0
67 0 0 0
69 0 0 0
71 0.189946 0 0.00969453
73 0.220483 0 0.0110911
75 0.239651 0 0.0112586
77 0.279279 0 0.0120445
79 0.352477 0 0.013199
81 0.47771 0 0.0158295
83 0.686882 0 0.018781
85 1.14855 0 0.0236678
87 2.38785 0 0.03405
89 7.41727 0 0.0595849
91 22.5698 0 0.101952
93 9.75331 0 0.068299
95 2.76088 0 0.036723
97 1.21447 0 0.0242036
99 0.690904 0 0.0191191
101 0.449201 0 0.0151495
103 0.304865 0 0.0126882
105 0.230096 0 0.0106996
107 0.176632 0 0.00997231
109 0.14184 0 0.00770827
111 0 0 0
113 0 0 0
115 0 0 0
117 0 0 0
119 0 0 0
121 0 0 0
123 0 0 0
125 0 0 0
127 0 0 0
129 0 0 0
131 0 0 0
133 0 0 0
135 0 0 0
137 0 0 0
139 0 0 0
141 0 0 0
143 0 0 0
145 0 0 0
147 0 0 0
149 0 0 0
151 0 0 0
153 0 0 0
155 0 0 0
157 0 0 0
159 0 0 0
161 0 0 0
163 0 0 0
165 0 0 0
167 0 0 0
169 0 0 0
171 0 0 0
173 0 0 0
175 0 0 0
177 0 0 0
179 0 0 0
181 0 0 0
183 0 0 0
185 0 0 0
187 0 0 0
189 0 0 0
191 0 0 0
193 0 0 0
195 0 0 0
197 0 0 0
199 0 0 0
>200 0 0 0


==> Figure data/Figure 30/histo_0_qq_NLO.dat <==
<0 0 0 0
1 0 0 0
3 0 0 0
5 0 0 0
7 0 0 0
9 0 0 0
11 0 0 0
13 0 0 0
15 0 0 0
17 0 0 0
19 0 0 0
21 0 0 0
23 0 0 0
25 0 0 0
27 0 0 0
29 0 0 0
31 0 0 0
33 0 0 0
35 0 0 0
37 0 0 0
39 0 0 0
41 0 0 0
43 0 0 0
45 0 0 0
47 0 0 0
49 0 0 0
51 0 0 0
53 0 0 0
55 0 0 0
57 0 0 0
59 0 0 0
61 0 0 0
63 0 0 0
65 0 0 0
67 0 0 0
69 0 0 0
71 0.237012 0 0.0130925
73 0.261686 0 0.0139124
75 0.289834 0 0.0150245
77 0.339294 0 0.0156964
79 0.444468 0 0.0180387
81 0.589076 0 0.0206793
83 0.83834 0 0.0258416
85 1.43772 0 0.0324659
87 2.98771 0 0.0461588
89 9.34018 0 0.0803453
91 28.4795 0 0.138804
93 12.2999 0 0.0922289
95 3.499 0 0.0495422
97 1.57441 0 0.0333471
99 0.860221 0 0.0259237
101 0.567233 0 0.020205
103 0.39026 0 0.017091
105 0.294087 0 0.0143283
107 0.216877 0 0.0125104
109 0.179056 0 0.0107697
111 0 0 0
113 0 0 0
115 0 0 0
117 0 0 0
119 0 0 0
121 0 0 0
123 0 0 0
125 0 0 0
127 0 0 0
129 0 0 0
131 0 0 0
133 0 0 0
135 0 0 0
137 0 0 0
139 0 0 0
141 0 0 0
143 0 0 0
145 0 0 0
147 0 0 0
149 0 0 0
151 0 0 0
153 0 0 0
155 0 0 0
157 0 0 0
159 0 0 0
161 0 0 0
163 0 0 0
165 0 0 0
167 0 0 0
169 0 0 0
171 0 0 0
173 0 0 0
175 0 0 0
177 0 0 0
179 0 0 0
181 0 0 0
183 0 0 0
185 0 0 0
187 0 0 0
189 0 0 0
191 0 0 0
193 0 0 0
195 0 0 0
197 0 0 0
199 0 0 0
>200 0 0 0


==> Figure data/Figure 30/histo_0_qq_NNLO.dat <==
<0 0 0 0
1 0 0 0
3 0 0 0
5 0 0 0
7 0 0 0
9 0 0 0
11 0 0 0
13 0 0 0
15 0 0 0
17 0 0 0
19 0 0 0
21 0 0 0
23 0 0 0
25 0 0 0
27 0 0 0
29 0 0 0
31 0 0 0
33 0 0 0
35 0 0 0
37 0 0 0
39 0 0 0
41 0 0 0
43 0 0 0
45 0 0 0
47 0 0 0
49 0 0 0
51 0 0 0
53 0 0 0
55 0 0 0
57 0 0 0
59 0 0 0
61 0 0 0
63 0 0 0
65 0 0 0
67 0 0 0
69 0 0 0
71 0.238522 0 0.0132145
73 0.264056 0 0.0140941
75 0.293776 0 0.0152324
77 0.344543 0 0.0161907
79 0.450262 0 0.0183003
81 0.597725 0 0.0211844
83 0.854282 0 0.0263271
85 1.46541 0 0.0333037
87 3.03317 0 0.0469473
89 9.50539 0 0.0820949
91 28.9571 0 0.141583
93 12.5008 0 0.094066
95 3.55871 0 0.0504239
97 1.59618 0 0.033969
99 0.87693 0 0.0266003
101 0.573991 0 0.0206399
103 0.395985 0 0.0174266
105 0.301955 0 0.014809
107 0.220506 0 0.0126975
109 0.182049 0 0.01105
111 0 0 0
113 0 0 0
115 0 0 0
117 0 0 0
119 0 0 0
121 0 0 0
123 0 0 0
125 0 0 0
127 0 0 0
129 0 0 0
131 0 0 0
133 0 0 0
135 0 0 0
137 0 0 0
139 0 0 0
141 0 0 0
143 0 0 0
145 0 0 0
147 0 0 0
149 0 0 0
151 0 0 0
153 0 0 0
155 0 0 0
157 0 0 0
159 0 0 0
161 0 0 0
163 0 0 0
165 0 0 0
167 0 0 0
169 0 0 0
171 0 0 0
173 0 0 0
175 0 0 0
177 0 0 0
179 0 0 0
181 0 0 0
183 0 0 0
185 0 0 0
187 0 0 0
189 0 0 0
191 0 0 0
193 0 0 0
195 0 0 0
197 0 0 0
199 0 0 0
>200 0 0 0


==> Figure data/Figure 31/histo_0_qT_NLO.dat <==
0 0 0 0
0.5 56.1854 0 0.955865
1.5 130.063 0 1.43698
2.5 149.315 0 1.55129
3.5 140.561 0 1.49111
4.5 124.654 0 1.39936
5.5 109.254 0 1.32942
6.5 93.7529 0 1.215
7.5 80.7407 0 1.13029
8.5 69.6509 0 1.05414
9.5 60.7137 0 0.984283
11 49.185 0 0.626848
13 37.5875 0 0.549504
15 29.1173 0 0.490052
17 22.874 0 0.433158
19 18.0316 0 0.386596
22.5 12.2601 0 0.2002
27.5 7.08399 0 0.156893
32.5 4.03453 0 0.119879
37.5 2.318 0 0.102493
42.5 1.18004 0 0.0667274
47.5 0.477574 0 0.0416489
55 -0.0891746 0 0.0219196
65 -0.51879 0 0.0319109
75 -0.659024 0 0.0442385
85 -0.581441 0 0.050345
95 -0.385672 0 0.0370315
105 -0.235935 0 0.0216644
115 -0.128822 0 0.0209821
125 -0.0545734 0 0.00879052
135 -0.0259561 0 0.00502886
145 -0.00897469 0 0.00181782
>150 -0.0614597 0 0.0661292


==> Figure data/Figure 31/histo_0_qT_NNLO.dat <==
0 0 0 0
0.5 58.0338 0 0.971963
1.5 135.549 0 1.47309
2.5 156.289 0 1.59676
3.5 146.066 0 1.53167
4.5 128.798 0 1.43488
5.5 111.973 0 1.35307
6.5 95.179 0 1.23412
7.5 82.1049 0 1.1525
8.5 70.405 0 1.07335
9.5 60.7488 0 0.986402
11 49.2276 0 0.634544
13 37.3993 0 0.552057
15 29.0506 0 0.495379
17 22.6447 0 0.435104
19 17.768 0 0.386462
22.5 12.0806 0 0.200497
27.5 6.93047 0 0.155773
32.5 3.97292 0 0.120671
37.5 2.23763 0 0.0968322
42.5 1.16667 0 0.065111
47.5 0.462139 0 0.0388968
55 -0.123652 0 0.0227092
65 -0.515015 0 0.0319178
75 -0.655843 0 0.0440298
85 -0.57992 0 0.0527749
95 -0.377386 0 0.0382614
105 -0.240743 0 0.0224634
115 -0.127217 0 0.021257
125 -0.054949 0 0.00881063
135 -0.0257202 0 0.00495186
145 -0.00879445 0 0.00173037
>150 -0.0610252 0 0.0576136


==> Figure data/Figure 32/histo_0_eta_LO.dat <==
<-5 0 0 0
-4.95 0 0 0
-4.85 0 0 0
-4.75 0 0 0
-4.65 0 0 0
-4.55 0 0 0
-4.45 0 0 0
-4.35 0 0 0
-4.25 0 0 0
-4.15 0 0 0
-4.05 0 0 0
-3.95 0 0 0
-3.85 0 0 0
-3.75 0 0 0
-3.65 0 0 0
-3.55 0 0 0
-3.45 0 0 0
-3.35 0 0 0
-3.25 0 0 0
-3.15 0 0 0
-3.05 0 0 0
-2.95 0.150671 0 0.0610843
-2.85 1.34871 0 0.35751
-2.75 4.17189 0 0.938821
-2.65 9.95229 0 1.68842
-2.55 20.1428 0 2.60421
-2.45 32.6027 0 2.56618
-2.35 48.1246 0 3.01989
-2.25 66.8543 0 3.37439
-2.15 89.7709 0 3.77729
-2.05 110.131 0 4.04541
-1.95 132.344 0 4.30636
-1.85 153.294 0 4.55213
-1.75 176.681 0 4.88284
-1.65 195.796 0 4.94411
-1.55 213.594 0 5.07562
-1.45 234.615 0 5.22751
-1.35 252.041 0 5.38356
-1.25 269.114 0 5.42127
-1.15 284.249 0 5.48979
-1.05 300.181 0 5.65431
-0.95 309.621 0 5.60121
-0.85 316.22 0 5.73135
-0.75 318.317 0 5.69066
-0.65 319.432 0 5.70045
-0.55 321.015 0 5.76455
-0.45 323.293 0 5.71748
-0.35 323.428 0 5.6745
-0.25 325.698 0 5.61203
-0.15 325.702 0 5.80281
-0.05 324.915 0 5.76774
0.05 325.119 0 5.75249
0.15 325.305 0 5.7916
0.25 325.334 0 5.79729
0.35 323.44 0 5.67817
0.45 323.764 0 5.66663
0.55 323.588 0 5.88475
0.65 318.877 0 5.5071
0.75 317.746 0 5.38129
0.85 314.94 0 5.65339
0.95 311.478 0 5.64567
1.05 298.485 0 5.57637
1.15 283.635 0 5.46512
1.25 268.695 0 5.40491
1.35 251.774 0 5.37014
1.45 235.408 0 5.26953
1.55 213.934 0 5.09702
1.65 197.097 0 4.96694
1.75 173.608 0 4.71186
1.85 155.908 0 4.77961
1.95 132.556 0 4.32193
2.05 109.105 0 3.98498
2.15 88.1598 0 3.74552
2.25 67.9924 0 3.38571
2.35 48.6333 0 3.1787
2.45 30.909 0 2.70498
2.55 19.5036 0 2.29412
2.65 10.5697 0 1.71912
2.75 3.58753 0 0.765209
2.85 1.13159 0 0.309715
2.95 0.203145 0 0.0786648
3.05 0 0 0
3.15 0 0 0
3.25 0 0 0
3.35 0 0 0
3.45 0 0 0
3.55 0 0 0
3.65 0 0 0
3.75 0 0 0
3.85 0 0 0
3.95 0 0 0
4.05 0 0 0
4.15 0 0 0
4.25 0 0 0
4.35 0 0 0
4.45 0 0 0
4.55 0 0 0
4.65 0 0 0
4.75 0 0 0
4.85 0 0 0
4.95 0 0 0
>5 0 0 0


==> Figure data/Figure 32/histo_0_eta_NLO.dat <==
<-5 0 0 0
-4.95 0 0 0
-4.85 0 0 0
-4.75 0 0 0
-4.65 0 0 0
-4.55 0 0 0
-4.45 0 0 0
-4.35 0 0 0
-4.25 0 0 0
-4.15 0 0 0
-4.05 0 0 0
-3.95 0 0 0
-3.85 0 0 0
-3.75 0 0 0
-3.65 0 0 0
-3.55 0 0 0
-3.45 0 0 0
-3.35 0 0 0
-3.25 0 0 0
-3.15 0 0 0
-3.05 0 0 0
-2.95 0.0984425 0 0.0566661
-2.85 1.50431 0 0.71605
-2.75 5.05936 0 1.25774
-2.65 8.91656 0 2.00933
-2.55 20.9318 0 2.80642
-2.45 36.351 0 4.03143
-2.35 54.414 0 3.93232
-2.25 71.6328 0 4.43029
-2.15 101.329 0 5.1626
-2.05 126.388 0 5.95068
-1.95 152.045 0 5.67597
-1.85 185.377 0 6.02386
-1.75 212.701 0 6.43825
-1.65 233.38 0 6.75264
-1.55 262.367 0 6.84117
-1.45 286.14 0 6.9296
-1.35 313.517 0 7.58783
-1.25 334.964 0 7.448
-1.15 352.787 0 7.51537
-1.05 362.333 0 7.63019
-0.95 382.444 0 7.68161
-0.85 392.452 0 7.70996
-0.75 401.241 0 7.88239
-0.65 408.824 0 7.87742
-0.55 408.376 0 7.7629
-0.45 413.142 0 7.94694
-0.35 411.492 0 7.93501
-0.25 415.653 0 7.91946
-0.15 412.422 0 7.91275
-0.05 414.221 0 7.86977
0.05 413.61 0 8.04061
0.15 412.916 0 7.98592
0.25 409.714 0 8.00305
0.35 412.454 0 7.93907
0.45 412.404 0 7.80835
0.55 415.088 0 8.26833
0.65 406.162 0 7.7625
0.75 400.159 0 7.67444
0.85 394.45 0 7.73717
0.95 385.212 0 7.80139
1.05 367.673 0 7.79699
1.15 354.828 0 7.50617
1.25 334.206 0 7.33532
1.35 310.046 0 7.15473
1.45 287.308 0 7.07184
1.55 261.246 0 6.93561
1.65 239.067 0 6.70836
1.75 208.502 0 6.31943
1.85 188.027 0 6.37868
1.95 154.457 0 5.94546
2.05 126.526 0 6.28872
2.15 99.7058 0 5.09933
2.25 76.1999 0 4.54771
2.35 56.4105 0 4.21113
2.45 37.8591 0 3.91295
2.55 20.355 0 2.72982
2.65 8.637 0 2.20376
2.75 5.68465 0 1.24404
2.85 1.5291 0 0.516606
2.95 0.138839 0 0.0765523
3.05 0 0 0
3.15 0 0 0
3.25 0 0 0
3.35 0 0 0
3.45 0 0 0
3.55 0 0 0
3.65 0 0 0
3.75 0 0 0
3.85 0 0 0
3.95 0 0 0
4.05 0 0 0
4.15 0 0 0
4.25 0 0 0
4.35 0 0 0
4.45 0 0 0
4.55 0 0 0
4.65 0 0 0
4.75 0 0 0
4.85 0 0 0
4.95 0 0 0
>5 0 0 0


==> Figure data/Figure 32/histo_0_eta_NNLO.dat <==
<-5 0 0 0
-4.95 0 0 0
-4.85 0 0 0
-4.75 0 0 0
-4.65 0 0 0
-4.55 0 0 0
-4.45 0 0 0
-4.35 0 0 0
-4.25 0 0 0
-4.15 0 0 0
-4.05 0 0 0
-3.95 0 0 0
-3.85 0 0 0
-3.75 0 0 0
-3.65 0 0 0
-3.55 0 0 0
-3.45 0 0 0
-3.35 0 0 0
-3.25 0 0 0
-3.15 0 0 0
-3.05 0 0 0
-2.95 0.102512 0 0.0585457
-2.85 1.43412 0 0.665857
-2.75 5.26135 0 1.2491
-2.65 8.7224 0 1.99025
-2.55 21.6267 0 2.80496
-2.45 37.3309 0 4.00571
-2.35 56.8272 0 4.04306
-2.25 74.198 0 4.48917
-2.15 103.679 0 5.2462
-2.05 129.51 0 6.10533
-1.95 156.575 0 5.78113
-1.85 190.223 0 6.13792
-1.75 218.144 0 6.55133
-1.65 239.743 0 6.89638
-1.55 269.739 0 6.98782
-1.45 294.095 0 7.10265
-1.35 319.357 0 7.77263
-1.25 340.722 0 7.54263
-1.15 358.738 0 7.58388
-1.05 365.824 0 7.72659
-0.95 388.278 0 7.81093
-0.85 398.857 0 7.84551
-0.75 405.896 0 7.87737
-0.65 415.03 0 7.99334
-0.55 414.185 0 7.85757
-0.45 419.151 0 8.06987
-0.35 417.212 0 8.05446
-0.25 421.356 0 8.03199
-0.15 419.132 0 8.09002
-0.05 421.432 0 8.00237
0.05 420.584 0 8.17959
0.15 418.349 0 8.12322
0.25 416.947 0 8.13614
0.35 418.109 0 8.05247
0.45 418.338 0 7.906
0.55 420.568 0 8.35075
0.65 411.895 0 7.88615
0.75 405.886 0 7.7869
0.85 400.821 0 7.86089
0.95 392.17 0 7.94535
1.05 372.158 0 7.93462
1.15 360.241 0 7.63038
1.25 341.15 0 7.46846
1.35 317.037 0 7.29792
1.45 293.179 0 7.22066
1.55 268.015 0 7.08356
1.65 245.582 0 6.84059
1.75 214.675 0 6.43585
1.85 193.064 0 6.4963
1.95 159.904 0 6.07994
2.05 130.243 0 6.38096
2.15 103.084 0 5.18689
2.25 77.5772 0 4.6146
2.35 57.6536 0 4.2404
2.45 38.3634 0 3.91851
2.55 20.5736 0 2.71385
2.65 8.36891 0 2.14896
2.75 5.70082 0 1.19558
2.85 1.459 0 0.482283
2.95 0.183004 0 0.0871268
3.05 0 0 0
3.15 0 0 0
3.25 0 0 0
3.35 0 0 0
3.45 0 0 0
3.55 0 0 0
3.65 0 0 0
3.75 0 0 0
3.85 0 0 0
3.95 0 0 0
4.05 0 0 0
4.15 0 0 0
4.25 0 0 0
4.35 0 0 0
4.45 0 0 0
4.55 0 0 0
4.65 0 0 0
4.75 0 0 0
4.85 0 0 0
4.95 0 0 0
>5 0 0 0


==> Figure data/Figure 33/histo_0_mT_LO.dat <==
<0 0 0 0
1 0 0 0
3 0 0 0
5 0 0 0
7 0 0 0
9 0 0 0
11 0 0 0
13 0 0 0
15 0 0 0
17 0 0 0
19 0 0 0
21 0 0 0
23 0 0 0
25 0 0 0
27 0 0 0
29 0 0 0
31 0 0 0
33 0 0 0
35 0 0 0
37 0 0 0
39 0 0 0
41 0.409887 0 0.023654
43 0.45936 0 0.0197017
45 0.521198 0 0.0182966
47 0.596456 0 0.0191186
49 0.655082 0 0.0198029
51 0.727451 0 0.0204051
53 0.818145 0 0.0213608
55 0.869407 0 0.0217869
57 0.966016 0 0.0226852
59 1.04021 0 0.0233008
61 1.13174 0 0.0241346
63 1.23751 0 0.0250597
65 1.33176 0 0.0258129
67 1.45956 0 0.0268077
69 1.5779 0 0.0276901
71 1.74663 0 0.0289146
73 1.86539 0 0.02973
75 2.01189 0 0.030678
77 2.1994 0 0.0320144
79 2.38083 0 0.0329614
81 2.64709 0 0.034814
83 2.98703 0 0.0369352
85 3.43756 0 0.0392507
87 4.15407 0 0.0432343
89 5.41438 0 0.0495345
91 5.57308 0 0.0509732
93 1.89707 0 0.0295193
95 0.664191 0 0.0172639
97 0.345155 0 0.0125593
99 0.210481 0 0.00944228
101 0.138685 0 0.00781314
103 0.0937986 0 0.00628904
105 0.0632095 0 0.00499257
107 0.0405836 0 0.00378474
109 0.0199213 0 0.00282326
111 0 0 0
113 0 0 0
115 0 0 0
117 0 0 0
119 0 0 0
121 0 0 0
123 0 0 0
125 0 0 0
127 0 0 0
129 0 0 0
131 0 0 0
133 0 0 0
135 0 0 0
137 0 0 0
139 0 0 0
141 0 0 0
143 0 0 0
145 0 0 0
147 0 0 0
149 0 0 0
151 0 0 0
153 0 0 0
155 0 0 0
157 0 0 0
159 0 0 0
161 0 0 0
163 0 0 0
165 0 0 0
167 0 0 0
169 0 0 0
171 0 0 0
173 0 0 0
175 0 0 0
177 0 0 0
179 0 0 0
181 0 0 0
183 0 0 0
185 0 0 0
187 0 0 0
189 0 0 0
191 0 0 0
193 0 0 0
195 0 0 0
197 0 0 0
199 0 0 0
>200 0 0 0


==> Figure data/Figure 33/histo_0_mT_NLO.dat <==
<0 0 0 0
1 -0.0109434 0 0.00446328
3 -0.0122661 0 0.00830002
5 -0.00368006 0 0.00255633
7 -0.0161043 0 0.00757641
9 -0.0156593 0 0.00883974
11 -0.00998668 0 0.00489189
13 -0.0174165 0 0.00883069
15 -0.0097387 0 0.0073576
17 -0.0122926 0 0.00497709
19 -0.0107245 0 0.00594019
21 -0.0126742 0 0.00680695
23 -0.0176369 0 0.00728262
25 0.0054688 0 0.00839829
27 -0.0112826 0 0.00599588
29 -0.0143314 0 0.00885997
31 -0.0023381 0 0.00471233
33 -0.00231018 0 0.00536447
35 -0.00308768 0 0.00923104
37 0.00279083 0 0.00841345
39 0.0224882 0 0.0117214
41 0.100239 0 0.0156718
43 0.31302 0 0.0225025
45 0.444794 0 0.0236166
47 0.595851 0 0.0243179
49 0.718873 0 0.0257121
51 0.853993 0 0.0271749
53 0.960913 0 0.0284063
55 1.08544 0 0.0295986
57 1.22694 0 0.0309314
59 1.32786 0 0.0316429
61 1.46606 0 0.0329922
63 1.58626 0 0.0338776
65 1.73038 0 0.0351846
67 1.87286 0 0.036143
69 2.07131 0 0.0379503
71 2.28707 0 0.0393866
73 2.41582 0 0.0402855
75 2.62786 0 0.0417907
77 2.85212 0 0.043102
79 3.07741 0 0.0448324
81 3.40247 0 0.0468048
83 3.84594 0 0.050166
85 4.4369 0 0.0532063
87 5.36749 0 0.0585878
89 6.96491 0 0.0671532
91 7.15229 0 0.0687401
93 2.44931 0 0.039845
95 0.873084 0 0.0236567
97 0.450996 0 0.0171551
99 0.265525 0 0.0126253
101 0.17615 0 0.0105821
103 0.117223 0 0.00805371
105 0.0860101 0 0.00698548
107 0.049779 0 0.00505534
109 0.0244461 0 0.00358055
111 0 0 0
113 0 0 0
115 0 0 0
117 0 0 0
119 0 0 0
121 0 0 0
123 0 0 0
125 0 0 0
127 0 0 0
129 0 0 0
131 0 0 0
133 0 0 0
135 0 0 0
137 0 0 0
139 0 0 0
141 0 0 0
143 0 0 0
145 0 0 0
147 0 0 0
149 0 0 0
151 0 0 0
153 0 0 0
155 0 0 0
157 0 0 0
159 0 0 0
161 0 0 0
163 0 0 0
165 0 0 0
167 0 0 0
169 0 0 0
171 0 0 0
173 0 0 0
175 0 0 0
177 0 0 0
179 0 0 0
181 0 0 0
183 0 0 0
185 0 0 0
187 0 0 0
189 0 0 0
191 0 0 0
193 0 0 0
195 0 0 0
197 0 0 0
199 0 0 0
>200 0 0 0


==> Figure data/Figure 33/histo_0_mT_NNLO.dat <==
<0 0 0 0
1 -0.0108607 0 0.00431545
3 -0.0138315 0 0.00958731
5 -0.00420384 0 0.00290534
7 -0.0182896 0 0.00834234
9 -0.0160504 0 0.00799167
11 -0.0110412 0 0.00644657
13 -0.0186301 0 0.0086448
15 -0.0104143 0 0.00708985
17 -0.012536 0 0.00511416
19 -0.00561148 0 0.00280428
21 -0.0180284 0 0.00884048
23 -0.0207236 0 0.0075226
25 0.00228961 0 0.0096906
27 -0.0105174 0 0.00417386
29 -0.0144802 0 0.0092441
31 -0.00707701 0 0.00578369
33 -0.00073629 0 0.00545198
35 -0.00354752 0 0.00868299
37 -0.00092437 0 0.00699521
39 0.023322 0 0.0122833
41 0.104895 0 0.0159708
43 0.317249 0 0.0221401
45 0.456478 0 0.0242321
47 0.611125 0 0.0251293
49 0.733454 0 0.0261076
51 0.871521 0 0.0277007
53 0.982858 0 0.0290188
55 1.0922 0 0.0300173
57 1.25299 0 0.0315531
59 1.34889 0 0.0323225
61 1.49404 0 0.0335571
63 1.62725 0 0.0347349
65 1.74861 0 0.0357114
67 1.91166 0 0.0369668
69 2.10443 0 0.0386568
71 2.31242 0 0.0399825
73 2.4561 0 0.0410035
75 2.6488 0 0.0424246
77 2.9177 0 0.0441041
79 3.11871 0 0.0456936
81 3.4544 0 0.0476644
83 3.91424 0 0.0512264
85 4.51297 0 0.054385
87 5.48251 0 0.0599848
89 7.0588 0 0.0683772
91 7.28371 0 0.0703123
93 2.48596 0 0.0407756
95 0.89259 0 0.0241654
97 0.457756 0 0.0177124
99 0.268303 0 0.0127976
101 0.176809 0 0.0107094
103 0.120528 0 0.00829887
105 0.0864037 0 0.00714249
107 0.0518687 0 0.00522504
109 0.0250581 0 0.00383094
111 0 0 0
113 0 0 0
115 0 0 0
117 0 0 0
119 0 0 0
121 0 0 0
123 0 0 0
125 0 0 0
127 0 0 0
129 0 0 0
131 0 0 0
133 0 0 0
135 0 0 0
137 0 0 0
139 0 0 0
141 0 0 0
143 0 0 0
145 0 0 0
147 0 0 0
149 0 0 0
151 0 0 0
153 0 0 0
155 0 0 0
157 0 0 0
159 0 0 0
161 0 0 0
163 0 0 0
165 0 0 0
167 0 0 0
169 0 0 0
171 0 0 0
173 0 0 0
175 0 0 0
177 0 0 0
179 0 0 0
181 0 0 0
183 0 0 0
185 0 0 0
187 0 0 0
189 0 0 0
191 0 0 0
193 0 0 0
195 0 0 0
197 0 0 0
199 0 0 0
>200 0 0 0


==> Figure data/Figure 34/reSolve_NNLO_test1_1pdffit_qq.dat <==
<0 0 0 0
0.9 0 0 0
2.7 0 0 0
4.5 0 0 0
6.3 0 0 0
8.1 0 0 0
9.9 0 0 0
11.7 0 0 0
13.5 0 0 0
15.3 0 0 0
17.1 0 0 0
18.9 0 0 0
20.7 0 0 0
22.5 0 0 0
24.3 0 0 0
26.1 0 0 0
27.9 0 0 0
29.7 0 0 0
31.5 0 0 0
33.3 0 0 0
35.1 0 0 0
36.9 0 0 0
38.7 0 0 0
40.5 0 0 0
42.3 0 0 0
44.1 0 0 0
45.9 0 0 0
47.7 0 0 0
49.5 0 0 0
51.3 0 0 0
53.1 0 0 0
54.9 0 0 0
56.7 0 0 0
58.5 0 0 0
60.3 0 0 0
62.1 0 0 0
63.9 0 0 0
65.7 0 0 0
67.5 0 0 0
69.3 0 0 0
71.1 0 0 0
72.9 0 0 0
74.7 0 0 0
76.5 0 0 0
78.3 0 0 0
80.1 0.0795116 0 0.00236806
81.9 0.150154 0 0.00311723
83.7 0.154057 0 0.00308423
85.5 0.15572 0 0.00305564
87.3 0.151409 0 0.00289178
89.1 0.149892 0 0.00290116
90.9 0.152166 0 0.00281565
92.7 0.15026 0 0.00322275
94.5 0.144029 0 0.00235297
96.3 0.140118 0 0.00273953
98.1 0.135765 0 0.00270018
99.9 0.131894 0 0.00266221
101.7 0.128746 0 0.0024743
103.5 0.122616 0 0.00248709
105.3 0.121188 0 0.0026297
107.1 0.114437 0 0.00246247
108.9 0.113012 0 0.00225314
110.7 0.108469 0 0.00208582
112.5 0.105241 0 0.00230053
114.3 0.0999491 0 0.00211552
116.1 0.0970474 0 0.00215116
117.9 0.0943371 0 0.00219388
119.7 0.0877769 0 0.00195811
121.5 0.0884887 0 0.00198019
123.3 0.0810766 0 0.00186083
125.1 0.0780791 0 0.00184526
126.9 0.0768144 0 0.00187451
128.7 0.0735005 0 0.00179339
130.5 0.0695529 0 0.00173369
132.3 0.0690201 0 0.00183382
134.1 0.0672302 0 0.00154269
135.9 0.0620777 0 0.00159816
137.7 0.0589293 0 0.00168292
139.5 0.0578526 0 0.00152857
141.3 0.0571315 0 0.00147347
143.1 0.0559915 0 0.00130279
144.9 0.0530643 0 0.00116033
146.7 0.0521117 0 0.00139752
148.5 0.047463 0 0.00140401
150.3 0.0474821 0 0.00141301
152.1 0.0466387 0 0.00143579
153.9 0.0451321 0 0.00136038
155.7 0.0432966 0 0.00147641
157.5 0.0405813 0 0.00126163
159.3 0.0360425 0 0.00132259
161.1 0 0 0
162.9 0 0 0
164.7 0 0 0
166.5 0 0 0
168.3 0 0 0
170.1 0 0 0
171.9 0 0 0
173.7 0 0 0
175.5 0 0 0
177.3 0 0 0
179.1 0 0 0
>180 0 0 0




==> Figure data/Figure 34/reSolve_NNLO_test1_2pdffit_qq.dat <==
0 0 0 0
0.9 0 0 0
2.7 0 0 0
4.5 0 0 0
6.3 0 0 0
8.1 0 0 0
9.9 0 0 0
11.7 0 0 0
13.5 0 0 0
15.3 0 0 0
17.1 0 0 0
18.9 0 0 0
20.7 0 0 0
22.5 0 0 0
24.3 0 0 0
26.1 0 0 0
27.9 0 0 0
29.7 0 0 0
31.5 0 0 0
33.3 0 0 0
35.1 0 0 0
36.9 0 0 0
38.7 0 0 0
40.5 0 0 0
42.3 0 0 0
44.1 0 0 0
45.9 0 0 0
47.7 0 0 0
49.5 0 0 0
51.3 0 0 0
53.1 0 0 0
54.9 0 0 0
56.7 0 0 0
58.5 0 0 0
60.3 0 0 0
62.1 0 0 0
63.9 0 0 0
65.7 0 0 0
67.5 0 0 0
69.3 0 0 0
71.1 0 0 0
72.9 0 0 0
74.7 0 0 0
76.5 0 0 0
78.3 0 0 0
80.1 0.0821521 0 0.00525591
81.9 0.149037 0 0.00680281
83.7 0.155689 0 0.00744029
85.5 0.15803 0 0.00694892
87.3 0.155586 0 0.00543099
89.1 0.143659 0 0.00591433
90.9 0.156039 0 0.0070501
92.7 0.148078 0 0.00551553
94.5 0.14089 0 0.00565409
96.3 0.138029 0 0.00626051
98.1 0.135355 0 0.00591901
99.9 0.127868 0 0.00541601
101.7 0.132539 0 0.00622238
103.5 0.124434 0 0.00647194
105.3 0.118636 0 0.00528707
107.1 0.11848 0 0.00534561
108.9 0.108743 0 0.00506132
110.7 0.102828 0 0.00540391
112.5 0.103691 0 0.00436172
114.3 0.102581 0 0.00613738
116.1 0.0998001 0 0.00586525
117.9 0.097242 0 0.00531456
119.7 0.0957005 0 0.00510064
121.5 0.0874653 0 0.00445931
123.3 0.0832096 0 0.00449686
125.1 0.0793783 0 0.00473715
126.9 0.0824086 0 0.00425345
128.7 0.0749205 0 0.00383339
130.5 0.0732224 0 0.00417419
132.3 0.07092 0 0.00393915
134.1 0.0697124 0 0.00384963
135.9 0.0607023 0 0.00274538
137.7 0.0619235 0 0.00339267
139.5 0.0596589 0 0.00345546
141.3 0.0583495 0 0.00398993
143.1 0.0575372 0 0.00364134
144.9 0.0557196 0 0.00299608
146.7 0.0553262 0 0.0040587
148.5 0.0477049 0 0.00276535
150.3 0.0453679 0 0.00289266
152.1 0.0461054 0 0.0032291
153.9 0.0473767 0 0.00362867
155.7 0.0459363 0 0.00322322
157.5 0.0470711 0 0.00615678
159.3 0.0338437 0 0.00240306
161.1 0 0 0
162.9 0 0 0
164.7 0 0 0
166.5 0 0 0
168.3 0 0 0
170.1 0 0 0
171.9 0 0 0
173.7 0 0 0
175.5 0 0 0
177.3 0 0 0
179.1 0 0 0
180 0 0 0


==> Figure data/Figure 34/reSolve_NNLO_test1_4pdffit_qq.dat <==
0 0 0 0
0.9 0 0 0
2.7 0 0 0
4.5 0 0 0
6.3 0 0 0
8.1 0 0 0
9.9 0 0 0
11.7 0 0 0
13.5 0 0 0
15.3 0 0 0
17.1 0 0 0
18.9 0 0 0
20.7 0 0 0
22.5 0 0 0
24.3 0 0 0
26.1 0 0 0
27.9 0 0 0
29.7 0 0 0
31.5 0 0 0
33.3 0 0 0
35.1 0 0 0
36.9 0 0 0
38.7 0 0 0
40.5 0 0 0
42.3 0 0 0
44.1 0 0 0
45.9 0 0 0
47.7 0 0 0
49.5 0 0 0
51.3 0 0 0
53.1 0 0 0
54.9 0 0 0
56.7 0 0 0
58.5 0 0 0
60.3 0 0 0
62.1 0 0 0
63.9 0 0 0
65.7 0 0 0
67.5 0 0 0
69.3 0 0 0
71.1 0 0 0
72.9 0 0 0
74.7 0 0 0
76.5 0 0 0
78.3 0 0 0
80.1 0.08064 0 0.00221438
81.9 0.147854 0 0.00316882
83.7 0.151681 0 0.0028974
85.5 0.150665 0 0.00283522
87.3 0.149774 0 0.00274354
89.1 0.149401 0 0.00272482
90.9 0.149675 0 0.00266815
92.7 0.145175 0 0.00256849
94.5 0.143307 0 0.00251762
96.3 0.14025 0 0.00274903
98.1 0.137524 0 0.0025918
99.9 0.13139 0 0.00224437
101.7 0.125941 0 0.0023994
103.5 0.121704 0 0.00247016
105.3 0.11981 0 0.00234235
107.1 0.113399 0 0.00232453
108.9 0.11135 0 0.00224441
110.7 0.109513 0 0.00211538
112.5 0.104087 0 0.00197863
114.3 0.10027 0 0.00215668
116.1 0.0972672 0 0.00215119
117.9 0.0925224 0 0.00199724
119.7 0.0911678 0 0.00207826
121.5 0.086813 0 0.00186716
123.3 0.0814248 0 0.00179275
125.1 0.0775441 0 0.00176712
126.9 0.0777979 0 0.00188864
128.7 0.0740619 0 0.00174142
130.5 0.0682577 0 0.00192571
132.3 0.0701537 0 0.00172887
134.1 0.0655689 0 0.00165974
135.9 0.0640397 0 0.00172475
137.7 0.0609968 0 0.00163636
139.5 0.0597243 0 0.00152788
141.3 0.0571514 0 0.00153615
143.1 0.0554946 0 0.00138186
144.9 0.0537952 0 0.00165446
146.7 0.0514845 0 0.00149233
148.5 0.0476987 0 0.00128381
150.3 0.0476646 0 0.00136068
152.1 0.0441842 0 0.00123129
153.9 0.0459051 0 0.00134966
155.7 0.043279 0 0.00151317
157.5 0.0413892 0 0.00134479
159.3 0.0351682 0 0.00122056
161.1 0 0 0
162.9 0 0 0
164.7 0 0 0
166.5 0 0 0
168.3 0 0 0
170.1 0 0 0
171.9 0 0 0
173.7 0 0 0
175.5 0 0 0
177.3 0 0 0
179.1 0 0 0
180 0 0 0



==> Figure data/Figure 35/reSolve_NNLO_test1_1pdffit_qT.dat <==
0 0 0 0
0.9 0.0764762 0 0.00174114
2.7 0.204167 0 0.00283561
4.5 0.271178 0 0.0032154
6.3 0.282959 0 0.00324311
8.1 0.271026 0 0.0031266
9.9 0.248647 0 0.00296679
11.7 0.225633 0 0.00280844
13.5 0.205131 0 0.00260828
15.3 0.186783 0 0.00262134
17.1 0.166442 0 0.0022932
18.9 0.148746 0 0.00231421
20.7 0.133738 0 0.00214657
22.5 0.118976 0 0.00202198
24.3 0.106293 0 0.00191533
26.1 0.0962156 0 0.00182578
27.9 0.0845276 0 0.00168906
29.7 0.0768297 0 0.0016124
31.5 0.0697212 0 0.00154125
33.3 0.0659602 0 0.00151602
35.1 0.057229 0 0.00138581
36.9 0.0505366 0 0.00130055
38.7 0.0469172 0 0.00127166
40.5 0.0431349 0 0.00119435
42.3 0.0403648 0 0.00119728
44.1 0.0360794 0 0.00107436
45.9 0.0334297 0 0.00104603
47.7 0.030918 0 0.0010177
49.5 0.028264 0 0.000935991
51.3 0.0274529 0 0.000973075
53.1 0.0249068 0 0.000941216
54.9 0.0229008 0 0.000833291
56.7 0.0221697 0 0.000845681
58.5 0.020907 0 0.000809791
60.3 0.0199635 0 0.00084082
62.1 0.0196412 0 0.000848257
63.9 0.0177125 0 0.000760501
65.7 0.0199204 0 0.000908282
67.5 0.0213412 0 0.000987412
69.3 0.0242944 0 0.0010838
71.1 0.0267322 0 0.00110126
72.9 0.027992 0 0.00116352
74.7 0.0308433 0 0.0012924
76.5 0.0318403 0 0.00125724
78.3 0.0386594 0 0.00141405
80.1 0.0433139 0 0.00167603
81.9 0.0428643 0 0.00195644
83.7 0.0338174 0 0.00152303
85.5 0.0315042 0 0.00205055
87.3 0.0306712 0 0.00161904
89.1 0.029165 0 0.00168302
90.9 0.0226593 0 0.00101974
92.7 0.0194666 0 0.00103848
94.5 0.0164701 0 0.00109657
96.3 0.0147944 0 0.000896014
98.1 0.0117526 0 0.000737026
99.9 0.0133746 0 0.00100919
101.7 0.01105 0 0.000704466
103.5 0.00940965 0 0.000679566
105.3 0.00817907 0 0.00058689
107.1 0.00700082 0 0.000564727
108.9 0.00673625 0 0.000519476
110.7 0.00562937 0 0.000439108
112.5 0.00428715 0 0.000334954
114.3 0.003855 0 0.0002787
116.1 0.0041227 0 0.000331755
117.9 0.00398223 0 0.000410766
119.7 0.00187004 0 0.000195295
121.5 0 0 0
123.3 0 0 0
125.1 0 0 0
126.9 0 0 0
128.7 0 0 0
130.5 0 0 0
132.3 0 0 0
134.1 0 0 0
135.9 0 0 0
137.7 0 0 0
139.5 0 0 0
141.3 0 0 0
143.1 0 0 0
144.9 0 0 0
146.7 0 0 0
148.5 0 0 0
150.3 0 0 0
152.1 0 0 0
153.9 0 0 0
155.7 0 0 0
157.5 0 0 0
159.3 0 0 0
161.1 0 0 0
162.9 0 0 0
164.7 0 0 0
166.5 0 0 0
168.3 0 0 0
170.1 0 0 0
171.9 0 0 0
173.7 0 0 0
175.5 0 0 0
177.3 0 0 0
179.1 0 0 0
>180 0 0 0



==> Figure data/Figure 35/reSolve_NNLO_test1_2pdffit_qT.dat <==
<0 0 0 0
0.9 0.0765184 0 0.00426033
2.7 0.204367 0 0.00694744
4.5 0.273268 0 0.00785198
6.3 0.287718 0 0.0080313
8.1 0.27211 0 0.00772707
9.9 0.250637 0 0.00746186
11.7 0.227738 0 0.00705117
13.5 0.207277 0 0.00689296
15.3 0.187319 0 0.00641442
17.1 0.168502 0 0.00596463
18.9 0.150195 0 0.0057519
20.7 0.132067 0 0.00537067
22.5 0.117536 0 0.0050772
24.3 0.106139 0 0.00483466
26.1 0.0898353 0 0.00436556
27.9 0.084392 0 0.00415133
29.7 0.0769289 0 0.00417641
31.5 0.0673072 0 0.00382199
33.3 0.0635642 0 0.00388062
35.1 0.0557713 0 0.00352725
36.9 0.0516887 0 0.00348273
38.7 0.0490202 0 0.00344948
40.5 0.0437855 0 0.00313902
42.3 0.0403438 0 0.00308878
44.1 0.0356931 0 0.0028152
45.9 0.0307391 0 0.00256597
47.7 0.0324976 0 0.00286794
49.5 0.0292168 0 0.00254566
51.3 0.0237942 0 0.00221719
53.1 0.0248236 0 0.00240527
54.9 0.0242031 0 0.00267095
56.7 0.0237501 0 0.00275919
58.5 0.0207878 0 0.00229419
60.3 0.0215233 0 0.00255332
62.1 0.0176993 0 0.00239413
63.9 0.0185284 0 0.00219733
65.7 0.0221633 0 0.00298015
67.5 0.0227436 0 0.00291258
69.3 0.0266459 0 0.00260729
71.1 0.0275626 0 0.00348196
72.9 0.0277832 0 0.00287305
74.7 0.0377272 0 0.0046195
76.5 0.0338092 0 0.00344776
78.3 0.0394595 0 0.00477824
80.1 0.0472703 0 0.00671197
81.9 0.0429021 0 0.00426908
83.7 0.0382051 0 0.00358303
85.5 0.0317325 0 0.00269597
87.3 0.0312468 0 0.00373336
89.1 0.0298254 0 0.00502211
90.9 0.0234223 0 0.0034496
92.7 0.0253242 0 0.00369762
94.5 0.0160202 0 0.00136738
96.3 0.0211277 0 0.00259613
98.1 0.0149083 0 0.00182772
99.9 0.0168134 0 0.00427025
101.7 0.0104208 0 0.00166566
103.5 0.0109031 0 0.00259153
105.3 0.0093739 0 0.00186071
107.1 0.00938299 0 0.00254436
108.9 0.00642594 0 0.00113306
110.7 0.00514834 0 0.000797487
112.5 0.00578922 0 0.0011115
114.3 0.00512844 0 0.00131096
116.1 0.00328608 0 0.00063647
117.9 0.00714032 0 0.00191122
119.7 0.00197045 0 0.000464926
121.5 0 0 0
123.3 0 0 0
125.1 0 0 0
126.9 0 0 0
128.7 0 0 0
130.5 0 0 0
132.3 0 0 0
134.1 0 0 0
135.9 0 0 0
137.7 0 0 0
139.5 0 0 0
141.3 0 0 0
143.1 0 0 0
144.9 0 0 0
146.7 0 0 0
148.5 0 0 0
150.3 0 0 0
152.1 0 0 0
153.9 0 0 0
155.7 0 0 0
157.5 0 0 0
159.3 0 0 0
161.1 0 0 0
162.9 0 0 0
164.7 0 0 0
166.5 0 0 0
168.3 0 0 0
170.1 0 0 0
171.9 0 0 0
173.7 0 0 0
175.5 0 0 0
177.3 0 0 0
179.1 0 0 0
>180 0 0 0


==> Figure data/Figure 35/reSolve_NNLO_test1_4pdffit_qT.dat <==
0 0 0 0
0.9 0.0770011 0 0.0018797
2.7 0.202069 0 0.00301153
4.5 0.268767 0 0.00341976
6.3 0.282673 0 0.00343047
8.1 0.27014 0 0.00330152
9.9 0.246877 0 0.0031397
11.7 0.223281 0 0.00295741
13.5 0.203526 0 0.00275294
15.3 0.183655 0 0.00274549
17.1 0.165196 0 0.00241436
18.9 0.149287 0 0.00246249
20.7 0.131452 0 0.00223327
22.5 0.119758 0 0.00216884
24.3 0.105523 0 0.00201967
26.1 0.0948902 0 0.00192161
27.9 0.0837023 0 0.00177963
29.7 0.0763415 0 0.00170428
31.5 0.0691748 0 0.00162841
33.3 0.0621662 0 0.00152338
35.1 0.0559942 0 0.00145466
36.9 0.0506915 0 0.00136966
38.7 0.047544 0 0.00135337
40.5 0.0436767 0 0.00126899
42.3 0.0385704 0 0.00119686
44.1 0.0368578 0 0.00118852
45.9 0.0338217 0 0.00113452
47.7 0.0311023 0 0.00107587
49.5 0.0273532 0 0.000963455
51.3 0.026719 0 0.00100414
53.1 0.0254803 0 0.000970361
54.9 0.0223788 0 0.000884771
56.7 0.0222723 0 0.000902969
58.5 0.0207607 0 0.00086015
60.3 0.0194433 0 0.000856173
62.1 0.0192137 0 0.000909457
63.9 0.0177461 0 0.000790411
65.7 0.0185357 0 0.000843423
67.5 0.020535 0 0.000968366
69.3 0.0237649 0 0.00111065
71.1 0.0254428 0 0.00117163
72.9 0.028408 0 0.00122896
74.7 0.0300948 0 0.00124483
76.5 0.032163 0 0.00132977
78.3 0.0367442 0 0.00149246
80.1 0.0433443 0 0.00142898
81.9 0.0409193 0 0.00178397
83.7 0.0357713 0 0.00149122
85.5 0.030826 0 0.00159694
87.3 0.0277494 0 0.00139972
89.1 0.0255924 0 0.00141029
90.9 0.0223419 0 0.00146653
92.7 0.0198834 0 0.00101557
94.5 0.0174802 0 0.00104797
96.3 0.0153749 0 0.00121483
98.1 0.0122461 0 0.000768676
99.9 0.0135975 0 0.00106973
101.7 0.0116119 0 0.000806146
103.5 0.00806166 0 0.000570815
105.3 0.00798434 0 0.000638161
107.1 0.00642482 0 0.00051724
108.9 0.00602592 0 0.000551761
110.7 0.0051186 0 0.000405956
112.5 0.00409866 0 0.000337355
114.3 0.00473618 0 0.000443176
116.1 0.00444559 0 0.000466712
117.9 0.00260192 0 0.00028787
119.7 0.00177276 0 0.000218778
121.5 0 0 0
123.3 0 0 0
125.1 0 0 0
126.9 0 0 0
128.7 0 0 0
130.5 0 0 0
132.3 0 0 0
134.1 0 0 0
135.9 0 0 0
137.7 0 0 0
139.5 0 0 0
141.3 0 0 0
143.1 0 0 0
144.9 0 0 0
146.7 0 0 0
148.5 0 0 0
150.3 0 0 0
152.1 0 0 0
153.9 0 0 0
155.7 0 0 0
157.5 0 0 0
159.3 0 0 0
161.1 0 0 0
162.9 0 0 0
164.7 0 0 0
166.5 0 0 0
168.3 0 0 0
170.1 0 0 0
171.9 0 0 0
173.7 0 0 0
175.5 0 0 0
177.3 0 0 0
179.1 0 0 0
>180 0 0 0


